Mechanics-based solution verification for porous media models

This paper presents a new approach to verify accuracy of computational simulations. We develop mathematical theorems which can serve as robust a posteriori error estimation techniques to identify numerical pollution, check the performance of adaptive meshes, and verify numerical solutions. We demonstrate performance of this methodology on problems from flow thorough porous media. However, one can extend it to other models. We construct mathematical properties such that the solutions to Darcy and Darcy-Brinkman equations satisfy them. The mathematical properties include the total minimum mechanical power, minimum dissipation theorem, reciprocal relation, and maximum principle for the vorticity. All the developed theorems have firm mechanical bases and are independent of numerical methods. So, these can be utilized for solution verification of finite element, finite volume, finite difference, lattice Boltzmann methods and so forth. In particular, we show that, for a given set of boundary conditions, Darcy velocity has the minimum total mechanical power of all the kinematically admissible vector fields. We also show that a similar result holds for Darcy-Brinkman velocity. We then show for a conservative body force, the Darcy and Darcy-Brinkman velocities have the minimum total dissipation among their respective kinematically admissible vector fields. Using numerical examples, we show that the minimum dissipation and total mechanical power theorems can be utilized to identify pollution errors in numerical solutions. The solutions to Darcy and Darcy-Brinkman equations are shown to satisfy a reciprocal relation, which has the potential to identify errors in the numerical implementation of boundary conditions.

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Connectivity_Q4_2.txt <==
3 5 0 1 
5 6 1 2 
4 7 3 5 
7 8 5 6 

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Connectivity_T3_10.txt <==
2 14 1 
3 15 2 
14 2 15 
4 16 3 
15 3 16 
5 17 4 
16 4 17 
6 18 5 
17 5 18 
7 19 6 
18 6 19 
8 20 7 
19 7 20 
9 21 8 
20 8 21 
10 22 9 
21 9 22 
22 10 23 
213 190 191 
214 191 192 
191 214 213 
234 213 214 
213 234 233 
252 233 234 
233 252 251 
268 251 252 
251 268 267 
282 267 268 
267 282 281 
294 281 282 
281 294 293 
304 293 294 
293 304 303 
312 303 304 
303 312 311 
318 311 312 
311 318 317 
14 13 11 
0 1 11 
14 11 1 
0 26 25 
13 27 11 
0 27 26 
0 11 27 
12 25 28 
26 28 25 
29 28 26 
12 28 30 
13 31 27 
29 26 31 
31 26 27 
24 30 32 
29 31 32 
29 32 28 
28 32 30 
24 34 33 
13 35 31 
24 32 35 
32 31 35 
24 35 34 
38 39 34 
34 39 33 
41 33 39 
41 40 37 
13 42 35 
38 34 42 
34 35 42 
44 45 40 
40 45 37 
47 37 45 
47 46 43 
38 42 48 
38 48 39 
44 40 50 
41 39 51 
48 51 39 
41 51 40 
51 50 40 
13 52 42 
48 42 52 
54 55 46 
46 55 43 
57 43 55 
57 56 53 
44 58 45 
44 50 58 
54 46 59 
47 45 60 
60 45 58 
47 60 46 
46 60 59 
58 50 61 
63 61 50 
63 48 52 
63 51 48 
63 50 51 
63 52 64 
13 14 64 
13 64 52 
66 67 56 
56 67 53 
69 53 67 
69 68 65 
54 70 55 
54 59 70 
66 56 71 
57 55 72 
72 55 70 
57 72 56 
72 71 56 
70 59 73 
74 59 60 
74 73 59 
74 58 61 
74 60 58 
74 61 76 
63 76 61 
15 77 14 
77 63 64 
77 64 14 
63 77 76 
79 80 68 
68 80 65 
82 65 80 
82 81 78 
66 83 67 
66 71 83 
79 68 84 
69 67 85 
85 67 83 
69 85 68 
85 84 68 
83 71 86 
87 86 71 
87 70 73 
87 72 70 
87 71 72 
87 73 89 
74 89 73 
90 74 76 
90 76 77 
74 90 89 
16 91 15 
77 15 91 
91 90 77 
93 94 81 
81 94 78 
96 78 94 
96 95 92 
79 97 80 
79 84 97 
93 81 98 
82 80 99 
99 80 97 
82 99 81 
99 98 81 
97 84 100 
102 100 84 
102 83 86 
102 85 83 
102 84 85 
102 86 103 
87 103 86 
104 87 89 
104 89 90 
87 104 103 
90 91 105 
105 104 90 
17 106 16 
91 16 106 
106 105 91 
108 109 95 
95 109 92 
111 92 109 
111 110 107 
93 112 94 
93 98 112 
108 95 113 
96 94 115 
115 94 112 
96 115 95 
115 113 95 
112 98 116 
117 116 98 
117 97 100 
117 99 97 
117 98 99 
117 100 118 
102 118 100 
119 102 103 
119 103 104 
102 119 118 
104 105 120 
120 119 104 
105 106 121 
121 120 105 
18 122 17 
106 17 122 
122 121 106 
124 125 110 
110 125 107 
128 107 125 
128 126 123 
108 129 109 
108 113 129 
124 110 130 
111 109 131 
131 109 129 
111 131 110 
131 130 110 
129 113 132 
133 132 113 
133 112 116 
133 115 112 
133 113 115 
133 116 134 
117 134 116 
135 117 118 
135 118 119 
117 135 134 
119 120 136 
136 135 119 
120 121 137 
137 136 120 
121 122 138 
138 137 121 
19 139 18 
122 18 139 
139 138 122 
142 143 126 
126 143 123 
145 123 143 
145 144 141 
124 146 125 
124 130 146 
142 126 147 
128 125 148 
148 125 146 
128 148 126 
148 147 126 
146 130 149 
150 149 130 
150 129 132 
150 131 129 
150 130 131 
150 132 151 
133 151 132 
152 133 134 
152 134 135 
133 152 151 
135 136 154 
154 152 135 
136 137 155 
155 154 136 
137 138 156 
156 155 137 
138 139 157 
157 156 138 
20 158 19 
139 19 158 
158 157 139 
160 161 144 
144 161 141 
163 141 161 
163 162 159 
142 164 143 
142 147 164 
160 144 165 
145 143 167 
167 143 164 
145 167 144 
167 165 144 
164 147 168 
169 168 147 
169 146 149 
169 148 146 
169 147 148 
169 149 170 
150 170 149 
171 150 151 
171 151 152 
150 171 170 
152 154 172 
172 171 152 
154 155 173 
173 172 154 
155 156 174 
174 173 155 
156 157 175 
175 174 156 
157 158 176 
176 175 157 
21 177 20 
158 20 177 
177 176 158 
180 181 162 
162 181 159 
194 159 181 
194 193 178 
160 195 161 
160 165 195 
180 162 196 
163 161 197 
197 161 195 
163 197 162 
197 196 162 
195 165 198 
199 198 165 
199 164 168 
199 167 164 
199 165 167 
199 168 200 
169 200 168 
201 169 170 
201 170 171 
169 201 200 
171 172 202 
202 201 171 
172 173 203 
203 202 172 
173 174 204 
204 203 173 
174 175 205 
205 204 174 
175 176 206 
206 205 175 
176 177 207 
207 206 176 
22 208 21 
177 21 208 
208 207 177 
210 211 193 
193 211 178 
215 178 211 
215 212 209 
180 216 181 
180 196 216 
210 193 217 
194 181 218 
218 181 216 
194 218 193 
218 217 193 
216 196 219 
220 219 196 
220 195 198 
220 197 195 
220 196 197 
220 198 221 
199 221 198 
222 199 200 
222 200 201 
199 222 221 
201 202 223 
223 222 201 
202 203 224 
224 223 202 
203 204 225 
225 224 203 
204 205 226 
226 225 204 
205 206 227 
227 226 205 
206 207 228 
228 227 206 
207 208 229 
229 228 207 
23 230 22 
208 22 230 
230 23 36 
230 229 208 
232 235 212 
212 235 209 
237 209 235 
237 236 231 
210 238 211 
210 217 238 
232 212 239 
215 211 240 
240 211 238 
215 240 212 
240 239 212 
238 217 241 
242 241 217 
242 216 219 
242 218 216 
242 217 218 
242 219 243 
220 243 219 
244 220 221 
244 221 222 
220 244 243 
222 223 245 
245 244 222 
223 224 246 
246 245 223 
224 225 247 
247 246 224 
225 226 248 
248 247 225 
226 227 249 
249 248 226 
227 228 250 
250 249 227 
228 229 253 
253 250 228 
36 254 230 
229 230 254 
254 36 49 
254 253 229 
256 257 236 
236 257 231 
259 231 257 
259 258 255 
232 260 235 
232 239 260 
256 236 261 
237 235 262 
262 235 260 
237 262 236 
262 261 236 
260 239 263 
264 263 239 
264 238 241 
264 240 238 
264 239 240 
264 241 265 
242 265 241 
266 242 243 
266 243 244 
242 266 265 
244 245 269 
269 266 244 
245 246 270 
270 269 245 
246 247 271 
271 270 246 
247 248 272 
272 271 247 
248 249 273 
273 272 248 
249 250 274 
274 273 249 
250 253 275 
275 274 250 
49 276 254 
253 254 276 
276 49 62 
276 275 253 
278 279 258 
258 279 255 
283 255 279 
283 280 277 
256 284 257 
256 261 284 
278 258 285 
259 257 286 
286 257 284 
259 286 258 
286 285 258 
284 261 287 
288 287 261 
288 260 263 
288 262 260 
288 261 262 
288 263 289 
264 289 263 
290 264 265 
290 265 266 
264 290 289 
266 269 291 
291 290 266 
269 270 292 
292 291 269 
270 271 295 
295 292 270 
271 272 296 
296 295 271 
272 273 297 
297 296 272 
273 274 298 
298 297 273 
274 275 299 
299 298 274 
62 300 276 
275 276 300 
300 62 75 
300 299 275 
302 305 280 
280 305 277 
307 277 305 
307 306 301 
278 308 279 
278 285 308 
302 280 309 
283 279 310 
310 279 308 
283 310 280 
310 309 280 
308 285 313 
314 313 285 
314 284 287 
314 286 284 
314 285 286 
314 287 315 
288 315 287 
316 288 289 
316 289 290 
288 316 315 
290 291 322 
322 316 290 
291 292 324 
324 322 291 
292 295 325 
325 324 292 
295 296 326 
326 325 295 
296 297 327 
327 326 296 
297 298 328 
328 327 297 
298 299 329 
329 328 298 
75 330 300 
299 300 330 
330 75 88 
330 329 299 
318 321 331 
319 317 331 
318 331 317 
334 335 306 
306 335 301 
337 301 335 
337 336 333 
302 338 305 
302 309 338 
334 306 339 
307 305 340 
340 305 338 
307 340 306 
340 339 306 
338 309 341 
342 341 309 
342 308 313 
342 310 308 
342 309 310 
342 313 343 
314 343 313 
344 314 315 
344 315 316 
314 344 343 
316 322 345 
345 344 316 
322 324 346 
346 345 322 
324 325 347 
347 346 324 
325 326 348 
348 347 325 
326 327 349 
349 348 326 
327 328 350 
350 349 327 
328 329 351 
351 350 328 
88 352 330 
329 330 352 
352 88 101 
352 351 329 
321 332 353 
321 354 331 
321 353 354 
319 331 354 
323 355 332 
355 353 332 
356 353 355 
323 357 355 
359 360 336 
336 360 333 
362 333 360 
362 361 358 
334 363 335 
334 339 363 
359 336 364 
337 335 365 
365 335 363 
337 365 336 
365 364 336 
363 339 366 
367 366 339 
367 338 341 
367 340 338 
367 339 340 
367 341 368 
342 368 341 
369 342 343 
369 343 344 
342 369 368 
344 345 370 
370 369 344 
345 346 371 
371 370 345 
346 347 372 
372 371 346 
347 348 373 
373 372 347 
348 349 374 
374 373 348 
349 350 375 
375 374 349 
350 351 376 
376 375 350 
101 377 352 
351 352 377 
377 101 114 
377 376 351 
319 354 378 
356 378 353 
353 378 354 
356 379 378 
320 379 357 
356 355 379 
379 355 357 
381 382 361 
361 382 358 
384 358 382 
384 383 380 
359 385 360 
359 364 385 
381 361 386 
362 360 387 
387 360 385 
362 387 361 
387 386 361 
385 364 388 
389 388 364 
389 363 366 
389 365 363 
389 364 365 
389 366 390 
367 390 366 
391 367 368 
391 368 369 
367 391 390 
369 370 392 
392 391 369 
370 371 393 
393 392 370 
371 372 394 
394 393 371 
372 373 395 
395 394 372 
373 374 396 
396 395 373 
374 375 397 
397 396 374 
375 376 398 
398 397 375 
114 399 377 
376 377 399 
399 114 127 
399 398 376 
320 401 402 
320 403 379 
320 402 403 
319 378 403 
378 379 403 
404 405 383 
383 405 380 
407 380 405 
407 406 400 
381 408 382 
381 386 408 
404 383 409 
384 382 410 
410 382 408 
384 410 383 
410 409 383 
408 386 411 
412 411 386 
412 385 388 
412 387 385 
412 386 387 
412 388 413 
389 413 388 
414 389 390 
414 390 391 
389 414 413 
391 392 415 
415 414 391 
392 393 416 
416 415 392 
393 394 417 
417 416 393 
394 395 418 
418 417 394 
395 396 419 
419 418 395 
396 397 420 
420 419 396 
397 398 421 
421 420 397 
127 422 399 
398 399 422 
422 127 140 
422 421 398 
423 425 406 
406 425 400 
424 402 426 
426 402 401 
427 400 425 
427 426 401 
424 428 402 
319 403 428 
403 402 428 
404 429 405 
404 409 429 
423 406 430 
407 405 431 
431 405 429 
407 431 406 
431 430 406 
429 409 432 
433 432 409 
433 408 411 
433 410 408 
433 409 410 
433 411 434 
412 434 411 
435 412 413 
435 413 414 
412 435 434 
414 415 436 
436 435 414 
415 416 437 
437 436 415 
416 417 438 
438 437 416 
417 418 439 
439 438 417 
418 419 440 
440 439 418 
419 420 441 
441 440 419 
420 421 442 
442 441 420 
140 443 422 
421 422 443 
443 140 153 
443 442 421 
423 444 425 
423 430 444 
424 426 445 
424 445 428 
427 425 446 
446 425 444 
427 446 426 
446 445 426 
444 430 447 
319 428 448 
428 445 448 
449 447 430 
449 429 432 
449 431 429 
449 430 431 
449 432 450 
433 450 432 
451 433 434 
451 434 435 
433 451 450 
435 436 452 
452 451 435 
436 437 453 
453 452 436 
437 438 454 
454 453 437 
438 439 455 
455 454 438 
439 440 456 
456 455 439 
440 441 457 
457 456 440 
441 442 458 
458 457 441 
153 459 443 
442 443 459 
459 153 166 
459 458 442 
460 448 445 
460 444 447 
460 446 444 
460 445 446 
460 447 461 
449 461 447 
317 319 462 
319 448 462 
460 462 448 
463 449 450 
463 450 451 
449 463 461 
451 452 464 
464 463 451 
452 453 465 
465 464 452 
453 454 466 
466 465 453 
454 455 467 
467 466 454 
455 456 468 
468 467 455 
456 457 469 
469 468 456 
457 458 470 
470 469 457 
166 471 459 
458 459 471 
471 166 179 
471 470 458 
472 460 461 
472 461 463 
460 472 462 
317 462 472 
463 464 473 
473 472 463 
464 465 474 
474 473 464 
465 466 475 
475 474 465 
466 467 476 
476 475 466 
467 468 477 
477 476 467 
468 469 478 
478 477 468 
469 470 479 
479 478 469 
480 179 182 
179 480 471 
470 471 480 
480 479 470 
472 473 481 
317 481 311 
481 317 472 
473 474 482 
482 481 473 
474 475 483 
483 482 474 
475 476 484 
484 483 475 
476 477 485 
485 484 476 
477 478 486 
486 485 477 
478 479 487 
487 486 478 
488 182 183 
182 488 480 
479 480 488 
488 487 479 
481 482 489 
311 489 303 
489 311 481 
482 483 490 
490 489 482 
483 484 491 
491 490 483 
484 485 492 
492 491 484 
485 486 493 
493 492 485 
486 487 494 
494 493 486 
495 183 184 
183 495 488 
487 488 495 
495 494 487 
489 490 496 
303 496 293 
496 303 489 
490 491 497 
497 496 490 
491 492 498 
498 497 491 
492 493 499 
499 498 492 
493 494 500 
500 499 493 
501 184 185 
184 501 495 
494 495 501 
501 500 494 
496 497 502 
293 502 281 
502 293 496 
497 498 503 
503 502 497 
498 499 504 
504 503 498 
499 500 505 
505 504 499 
506 185 186 
185 506 501 
500 501 506 
506 505 500 
502 503 507 
281 507 267 
507 281 502 
503 504 508 
508 507 503 
504 505 509 
509 508 504 
510 186 187 
186 510 506 
505 506 510 
510 509 505 
507 508 511 
267 511 251 
511 267 507 
508 509 512 
512 511 508 
513 187 188 
187 513 510 
509 510 513 
513 512 509 
511 512 514 
251 514 233 
514 251 511 
515 188 189 
188 515 513 
512 513 515 
515 514 512 
516 189 190 
189 516 515 
190 213 516 
514 515 516 
233 516 213 
516 233 514

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Connectivity_T3_4.txt <==
2 8 1 
3 9 2 
8 2 9 
4 10 3 
9 3 10 
10 4 11 
153 142 143 
154 143 144 
143 154 153 
162 153 154 
153 162 161 
168 161 162 
161 168 167 
168 171 5 
169 167 5 
168 5 167 
171 13 14 
171 15 5 
171 14 15 
169 5 15 
173 16 13 
16 14 13 
17 14 16 
173 19 16 
169 15 20 
17 20 14 
14 20 15 
17 21 20 
170 21 19 
17 16 21 
21 16 19 
170 22 23 
170 24 21 
170 23 24 
169 20 24 
20 21 24 
26 27 22 
27 23 22 
28 23 27 
28 29 23 
169 24 29 
24 23 29 
26 30 31 
26 31 33 
26 33 27 
28 27 34 
33 34 27 
28 34 29 
169 29 35 
29 34 35 
36 37 30 
37 31 30 
38 31 37 
38 40 31 
33 31 40 
36 41 42 
43 141 142 
142 153 43 
161 43 153 
167 169 44 
169 35 44 
45 35 34 
45 33 40 
45 34 33 
45 44 35 
36 42 47 
36 47 37 
38 37 48 
47 48 37 
38 48 40 
45 40 49 
40 48 49 
50 51 41 
51 42 41 
52 42 51 
52 54 42 
47 42 54 
50 55 56 
43 161 57 
167 57 161 
58 140 141 
141 43 58 
57 58 43 
57 167 59 
45 59 44 
167 44 59 
45 49 61 
59 45 61 
62 49 48 
62 47 54 
62 48 47 
62 61 49 
50 56 63 
50 63 51 
52 51 64 
63 64 51 
52 64 54 
62 54 65 
54 64 65 
66 68 55 
68 56 55 
69 56 68 
69 70 56 
63 56 70 
66 71 72 
58 57 73 
59 73 57 
75 137 140 
140 58 75 
73 75 58 
73 59 76 
62 76 61 
59 61 76 
62 65 77 
76 62 77 
78 65 64 
78 63 70 
78 64 63 
78 77 65 
66 72 79 
66 79 68 
69 68 80 
79 80 68 
69 80 70 
78 70 82 
70 80 82 
83 84 71 
84 72 71 
85 72 84 
85 86 72 
79 72 86 
83 87 89 
75 73 90 
76 90 73 
91 130 137 
137 75 91 
90 91 75 
90 76 92 
78 92 77 
76 77 92 
78 82 93 
92 78 93 
94 82 80 
94 79 86 
94 80 79 
94 93 82 
83 89 96 
83 96 84 
85 84 97 
96 97 84 
85 97 86 
94 86 98 
86 97 98 
99 100 87 
100 89 87 
101 89 100 
101 103 89 
96 89 103 
99 104 105 
91 90 106 
92 106 90 
107 123 130 
130 91 107 
106 107 91 
106 92 108 
94 108 93 
92 93 108 
94 98 110 
108 94 110 
111 98 97 
111 96 103 
111 97 96 
111 110 98 
99 105 112 
99 112 100 
101 100 113 
112 113 100 
101 113 103 
111 103 114 
103 113 114 
115 117 104 
117 105 104 
118 105 117 
118 119 105 
112 105 119 
115 120 121 
107 106 122 
108 122 106 
124 116 123 
123 107 124 
122 124 107 
122 108 125 
111 125 110 
108 110 125 
111 114 126 
125 111 126 
127 114 113 
127 112 119 
127 113 112 
127 126 114 
115 121 128 
115 128 117 
118 117 129 
128 129 117 
118 129 119 
127 119 131 
119 129 131 
132 133 120 
133 121 120 
134 121 133 
134 135 121 
128 121 135 
132 136 138 
124 122 139 
125 139 122 
145 109 116 
116 124 145 
139 145 124 
139 125 146 
127 146 126 
125 126 146 
127 131 147 
146 127 147 
148 131 129 
148 128 135 
148 129 128 
148 147 131 
132 138 149 
132 149 133 
134 133 150 
149 150 133 
134 150 135 
148 135 151 
135 150 151 
152 155 136 
155 138 136 
156 138 155 
156 157 138 
149 138 157 
152 158 159 
145 139 160 
146 160 139 
163 102 109 
109 145 163 
160 163 145 
160 146 164 
148 164 147 
146 147 164 
148 151 165 
164 148 165 
166 151 150 
166 149 157 
166 150 149 
166 165 151 
152 159 172 
152 172 155 
156 155 174 
172 174 155 
156 174 157 
166 157 175 
157 174 175 
176 177 158 
177 159 158 
178 159 177 
178 179 159 
172 159 179 
176 180 181 
163 160 182 
164 182 160 
183 95 102 
102 163 183 
182 183 163 
182 164 184 
166 184 165 
164 165 184 
166 175 185 
184 166 185 
186 175 174 
186 172 179 
186 174 172 
186 185 175 
176 181 187 
176 187 177 
178 177 188 
187 188 177 
178 188 179 
186 179 189 
179 188 189 
190 191 180 
191 181 180 
192 181 191 
192 193 181 
187 181 193 
190 194 195 
183 182 196 
184 196 182 
197 88 95 
95 183 197 
196 197 183 
196 184 198 
186 198 185 
184 185 198 
186 189 199 
198 186 199 
200 189 188 
200 187 193 
200 188 187 
200 199 189 
190 195 201 
190 201 191 
192 191 202 
201 202 191 
192 202 193 
200 193 203 
193 202 203 
204 205 194 
205 195 194 
206 195 205 
206 207 195 
201 195 207 
204 208 209 
197 196 210 
198 210 196 
211 81 88 
88 197 211 
210 211 197 
210 198 212 
200 212 199 
198 199 212 
200 203 213 
212 200 213 
214 203 202 
214 201 207 
214 202 201 
214 213 203 
204 209 215 
204 215 205 
206 205 216 
215 216 205 
206 216 207 
214 207 217 
207 216 217 
218 219 208 
219 209 208 
220 209 219 
220 221 209 
215 209 221 
218 222 223 
211 210 224 
212 224 210 
225 74 81 
81 211 225 
224 225 211 
224 212 226 
214 226 213 
212 213 226 
214 217 227 
226 214 227 
228 217 216 
228 215 221 
228 216 215 
228 227 217 
218 223 229 
218 229 219 
220 219 230 
229 230 219 
220 230 221 
228 221 231 
221 230 231 
232 233 222 
233 223 222 
234 223 233 
234 235 223 
229 223 235 
232 236 237 
225 224 238 
226 238 224 
239 67 74 
74 225 239 
238 239 225 
238 226 240 
228 240 227 
226 227 240 
228 231 241 
240 228 241 
242 231 230 
242 229 235 
242 230 229 
242 241 231 
232 237 243 
232 243 233 
234 233 244 
243 244 233 
234 244 235 
242 235 245 
235 244 245 
246 247 236 
247 237 236 
248 237 247 
248 249 237 
243 237 249 
246 250 251 
239 238 252 
240 252 238 
253 60 67 
67 239 253 
252 253 239 
252 240 254 
242 254 241 
240 241 254 
242 245 255 
254 242 255 
256 245 244 
256 243 249 
256 244 243 
256 255 245 
246 251 257 
246 257 247 
248 247 258 
257 258 247 
248 258 249 
256 249 259 
249 258 259 
260 261 250 
261 251 250 
262 251 261 
262 263 251 
257 251 263 
253 252 265 
254 265 252 
266 53 60 
60 253 266 
265 266 253 
260 267 264 
265 254 268 
256 268 255 
254 255 268 
256 259 269 
268 256 269 
270 259 258 
270 257 263 
270 258 257 
270 269 259 
260 264 271 
260 271 261 
262 261 272 
271 272 261 
262 272 263 
270 263 273 
263 272 273 
274 264 267 
275 264 274 
275 276 264 
271 264 276 
266 265 277 
268 277 265 
278 46 53 
53 266 278 
277 278 266 
280 274 267 
277 268 281 
270 281 269 
268 269 281 
270 273 282 
281 270 282 
283 273 272 
283 271 276 
283 272 271 
283 282 273 
280 279 284 
280 284 274 
275 274 285 
284 285 274 
275 285 276 
283 276 286 
276 285 286 
287 288 279 
284 279 288 
278 277 289 
281 289 277 
290 39 46 
46 278 290 
289 290 278 
287 279 291 
280 292 279 
291 279 292 
289 281 293 
283 293 282 
281 282 293 
283 286 294 
293 283 294 
295 286 285 
295 284 288 
295 285 284 
295 294 286 
287 291 297 
296 297 291 
287 297 288 
295 288 298 
288 297 298 
290 289 300 
293 300 289 
301 32 39 
39 290 301 
300 301 290 
302 299 303 
296 303 299 
304 303 296 
304 296 291 
304 291 292 
300 293 305 
295 305 294 
293 294 305 
295 298 306 
305 295 306 
307 298 297 
307 296 299 
307 297 296 
307 306 298 
302 308 299 
307 299 309 
299 308 309 
301 300 310 
305 310 300 
311 25 32 
32 301 311 
310 311 301 
302 313 308 
312 308 313 
302 303 313 
304 314 303 
313 303 314 
310 305 316 
307 316 306 
305 306 316 
307 309 317 
316 307 317 
318 309 308 
318 312 315 
318 308 312 
318 317 309 
311 310 319 
316 319 310 
320 18 25 
25 311 320 
319 320 311 
321 315 322 
312 322 315 
323 322 312 
323 312 313 
323 313 314 
321 324 315 
318 315 325 
315 324 325 
319 316 326 
318 326 317 
316 317 326 
318 325 327 
326 318 327 
320 319 328 
326 328 319 
11 329 10 
329 11 18 
18 320 329 
328 329 320 
321 331 324 
331 330 324 
321 322 331 
323 332 322 
331 322 332 
333 324 330 
333 325 324 
333 327 325 
328 326 334 
333 334 327 
326 327 334 
10 335 9 
335 10 329 
329 328 335 
334 335 328 
333 330 336 
337 336 338 
330 338 336 
339 338 330 
339 330 331 
339 331 332 
334 333 340 
333 341 340 
333 336 341 
9 342 8 
342 9 335 
335 334 342 
334 340 342 
337 343 336 
336 343 341 
337 344 343 
337 338 344 
339 345 338 
344 338 345 
346 341 343 
346 342 340 
346 340 341 
342 346 347 
7 8 347 
342 347 8 
346 343 348 
348 343 344 
349 348 344 
349 344 345 
346 348 350 
346 351 347 
346 350 351 
7 347 351 
349 352 348 
350 348 352 
353 350 352 
349 354 352 
7 351 355 
353 355 350 
350 355 351 
353 356 355 
12 356 354 
353 352 356 
356 352 354 
12 357 358 
7 355 359 
12 358 359 
12 359 356 
356 359 355 
6 360 357 
360 358 357 
361 358 360 
6 362 360 
7 359 363 
361 363 358 
358 363 359 
0 364 362 
361 360 364 
364 360 362 
361 364 363 
0 365 364 
7 363 365 
363 364 365 
7 365 366 
8 7 366 
0 1 366 
0 366 365 
8 366 1

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Connectivity_T3_6.txt <==
2 10 1 
3 11 2 
10 2 11 
4 12 3 
11 3 12 
5 13 4 
12 4 13 
6 14 5 
13 5 14 
14 6 15 
181 166 167 
182 167 168 
167 182 181 
194 181 182 
181 194 193 
204 193 194 
193 204 203 
212 203 204 
203 212 211 
218 211 212 
211 218 217 
218 221 7 
219 217 7 
218 7 217 
221 17 18 
221 19 7 
221 18 19 
219 7 19 
223 20 17 
20 18 17 
21 18 20 
223 22 20 
219 19 23 
21 23 18 
18 23 19 
21 25 23 
220 25 22 
21 20 25 
25 20 22 
220 26 27 
220 28 25 
220 27 28 
219 23 28 
23 25 28 
29 165 166 
166 181 29 
193 29 181 
30 31 26 
31 27 26 
32 27 31 
32 34 27 
219 28 34 
28 27 34 
30 35 36 
29 193 37 
203 37 193 
38 164 165 
165 29 38 
37 38 29 
30 36 39 
30 39 31 
32 31 40 
39 40 31 
32 40 34 
219 34 41 
34 40 41 
43 44 35 
44 36 35 
45 36 44 
45 46 36 
39 36 46 
43 47 48 
37 203 49 
211 49 203 
38 37 50 
49 50 37 
52 163 164 
164 38 52 
50 52 38 
217 219 53 
219 41 53 
54 41 40 
54 39 46 
54 40 39 
54 53 41 
43 48 55 
43 55 44 
45 44 56 
55 56 44 
45 56 46 
54 46 57 
46 56 57 
58 59 47 
59 48 47 
61 48 59 
61 62 48 
55 48 62 
58 63 64 
49 211 65 
217 65 211 
50 49 66 
65 66 49 
52 50 67 
66 67 50 
68 162 163 
163 52 68 
67 68 52 
65 217 70 
54 70 53 
217 53 70 
54 57 71 
70 54 71 
72 57 56 
72 55 62 
72 56 55 
72 71 57 
58 64 73 
58 73 59 
61 59 74 
73 74 59 
61 74 62 
72 62 75 
62 74 75 
76 77 63 
77 64 63 
79 64 77 
79 80 64 
73 64 80 
76 81 82 
66 65 83 
70 83 65 
67 66 84 
83 84 66 
68 67 85 
84 85 67 
86 156 162 
162 68 86 
85 86 68 
83 70 88 
72 88 71 
70 71 88 
72 75 89 
88 72 89 
90 75 74 
90 73 80 
90 74 73 
90 89 75 
76 82 91 
76 91 77 
79 77 92 
91 92 77 
79 92 80 
90 80 93 
80 92 93 
94 95 81 
95 82 81 
97 82 95 
97 98 82 
91 82 98 
94 99 100 
84 83 101 
88 101 83 
85 84 102 
101 102 84 
86 85 103 
102 103 85 
104 147 156 
156 86 104 
103 104 86 
101 88 106 
90 106 89 
88 89 106 
90 93 107 
106 90 107 
108 93 92 
108 91 98 
108 92 91 
108 107 93 
94 100 109 
94 109 95 
97 95 110 
109 110 95 
97 110 98 
108 98 111 
98 110 111 
112 113 99 
113 100 99 
115 100 113 
115 116 100 
109 100 116 
112 117 118 
102 101 119 
106 119 101 
103 102 120 
119 120 102 
104 103 121 
120 121 103 
122 141 147 
147 104 122 
121 122 104 
119 106 124 
108 124 107 
106 107 124 
108 111 125 
124 108 125 
126 111 110 
126 109 116 
126 110 109 
126 125 111 
112 118 127 
112 127 113 
115 113 128 
127 128 113 
115 128 116 
126 116 129 
116 128 129 
130 131 117 
131 118 117 
133 118 131 
133 134 118 
127 118 134 
130 135 136 
120 119 137 
124 137 119 
121 120 138 
137 138 120 
122 121 139 
138 139 121 
140 132 141 
141 122 140 
139 140 122 
137 124 142 
126 142 125 
124 125 142 
126 129 143 
142 126 143 
144 129 128 
144 127 134 
144 128 127 
144 143 129 
130 136 145 
130 145 131 
133 131 146 
145 146 131 
133 146 134 
144 134 148 
134 146 148 
149 150 135 
150 136 135 
151 136 150 
151 152 136 
145 136 152 
149 153 154 
138 137 155 
142 155 137 
139 138 157 
155 157 138 
140 139 158 
157 158 139 
159 123 132 
132 140 159 
158 159 140 
155 142 160 
144 160 143 
142 143 160 
144 148 161 
160 144 161 
169 148 146 
169 145 152 
169 146 145 
169 161 148 
149 154 170 
149 170 150 
151 150 171 
170 171 150 
151 171 152 
169 152 172 
152 171 172 
173 174 153 
174 154 153 
175 154 174 
175 176 154 
170 154 176 
173 177 178 
157 155 179 
160 179 155 
158 157 180 
179 180 157 
159 158 183 
180 183 158 
184 114 123 
123 159 184 
183 184 159 
179 160 185 
169 185 161 
160 161 185 
169 172 186 
185 169 186 
187 172 171 
187 170 176 
187 171 170 
187 186 172 
173 178 188 
173 188 174 
175 174 189 
188 189 174 
175 189 176 
187 176 190 
176 189 190 
191 192 177 
192 178 177 
195 178 192 
195 196 178 
188 178 196 
191 197 198 
180 179 199 
185 199 179 
183 180 200 
199 200 180 
184 183 201 
200 201 183 
202 105 114 
114 184 202 
201 202 184 
199 185 205 
187 205 186 
185 186 205 
187 190 206 
205 187 206 
207 190 189 
207 188 196 
207 189 188 
207 206 190 
191 198 208 
191 208 192 
195 192 209 
208 209 192 
195 209 196 
207 196 210 
196 209 210 
213 214 197 
214 198 197 
215 198 214 
215 216 198 
208 198 216 
213 222 224 
200 199 225 
205 225 199 
201 200 226 
225 226 200 
202 201 227 
226 227 201 
228 96 105 
105 202 228 
227 228 202 
225 205 229 
207 229 206 
205 206 229 
207 210 230 
229 207 230 
231 210 209 
231 208 216 
231 209 208 
231 230 210 
213 224 232 
213 232 214 
215 214 233 
232 233 214 
215 233 216 
231 216 234 
216 233 234 
235 236 222 
236 224 222 
237 224 236 
237 238 224 
232 224 238 
235 239 240 
226 225 241 
229 241 225 
227 226 242 
241 242 226 
228 227 243 
242 243 227 
244 87 96 
96 228 244 
243 244 228 
241 229 245 
231 245 230 
229 230 245 
231 234 246 
245 231 246 
247 234 233 
247 232 238 
247 233 232 
247 246 234 
235 240 248 
235 248 236 
237 236 249 
248 249 236 
237 249 238 
247 238 250 
238 249 250 
251 252 239 
252 240 239 
253 240 252 
253 254 240 
248 240 254 
251 255 256 
242 241 257 
245 257 241 
243 242 258 
257 258 242 
244 243 259 
258 259 243 
260 78 87 
87 244 260 
259 260 244 
257 245 261 
247 261 246 
245 246 261 
247 250 262 
261 247 262 
263 250 249 
263 248 254 
263 249 248 
263 262 250 
251 256 264 
251 264 252 
253 252 265 
264 265 252 
253 265 254 
263 254 266 
254 265 266 
267 268 255 
268 256 255 
269 256 268 
269 270 256 
264 256 270 
267 271 272 
258 257 273 
261 273 257 
259 258 274 
273 274 258 
260 259 275 
274 275 259 
276 69 78 
78 260 276 
275 276 260 
273 261 277 
263 277 262 
261 262 277 
263 266 278 
277 263 278 
279 266 265 
279 264 270 
279 265 264 
279 278 266 
267 272 280 
267 280 268 
269 268 281 
280 281 268 
269 281 270 
279 270 282 
270 281 282 
283 284 271 
284 272 271 
285 272 284 
285 286 272 
280 272 286 
283 287 288 
274 273 289 
277 289 273 
275 274 290 
289 290 274 
276 275 291 
290 291 275 
292 60 69 
69 276 292 
291 292 276 
289 277 293 
279 293 278 
277 278 293 
279 282 294 
293 279 294 
295 282 281 
295 280 286 
295 281 280 
295 294 282 
283 288 296 
283 296 284 
285 284 297 
296 297 284 
285 297 286 
295 286 298 
286 297 298 
299 300 287 
300 288 287 
301 288 300 
301 302 288 
296 288 302 
290 289 304 
293 304 289 
291 290 305 
304 305 290 
292 291 306 
305 306 291 
307 51 60 
60 292 307 
306 307 292 
299 308 303 
304 293 309 
295 309 294 
293 294 309 
295 298 310 
309 295 310 
311 298 297 
311 296 302 
311 297 296 
311 310 298 
299 303 312 
299 312 300 
301 300 313 
312 313 300 
301 313 302 
311 302 314 
302 313 314 
315 303 308 
316 303 315 
316 317 303 
312 303 317 
305 304 318 
309 318 304 
306 305 319 
318 319 305 
307 306 320 
319 320 306 
321 42 51 
51 307 321 
320 321 307 
323 315 308 
318 309 324 
311 324 310 
309 310 324 
311 314 325 
324 311 325 
326 314 313 
326 312 317 
326 313 312 
326 325 314 
323 322 327 
323 327 315 
316 315 328 
327 328 315 
316 328 317 
326 317 329 
317 328 329 
330 331 322 
327 322 331 
319 318 332 
324 332 318 
320 319 333 
332 333 319 
321 320 334 
333 334 320 
335 33 42 
42 321 335 
334 335 321 
330 322 336 
323 337 322 
336 322 337 
332 324 338 
326 338 325 
324 325 338 
326 329 339 
338 326 339 
340 329 328 
340 327 331 
340 328 327 
340 339 329 
330 336 342 
341 342 336 
330 342 331 
340 331 343 
331 342 343 
333 332 345 
338 345 332 
334 333 346 
345 346 333 
335 334 347 
346 347 334 
348 24 33 
33 335 348 
347 348 335 
349 344 350 
341 350 344 
351 350 341 
351 341 336 
351 336 337 
345 338 352 
340 352 339 
338 339 352 
340 343 353 
352 340 353 
354 343 342 
354 341 344 
354 342 341 
354 353 343 
349 355 344 
354 344 356 
344 355 356 
346 345 357 
352 357 345 
347 346 358 
357 358 346 
348 347 359 
358 359 347 
15 360 14 
360 15 24 
24 348 360 
359 360 348 
349 362 355 
361 355 362 
349 350 362 
351 363 350 
362 350 363 
357 352 365 
354 365 353 
352 353 365 
354 356 366 
365 354 366 
367 356 355 
367 361 364 
367 355 361 
367 366 356 
358 357 368 
365 368 357 
359 358 369 
368 369 358 
14 370 13 
370 14 360 
360 359 370 
369 370 359 
371 364 372 
361 372 364 
373 372 361 
373 361 362 
373 362 363 
371 374 364 
367 364 375 
364 374 375 
368 365 376 
367 376 366 
365 366 376 
367 375 377 
376 367 377 
369 368 378 
376 378 368 
13 379 12 
379 13 370 
370 369 379 
378 379 369 
371 381 374 
381 380 374 
371 372 381 
373 382 372 
381 372 382 
383 374 380 
383 375 374 
383 377 375 
378 376 384 
383 384 377 
376 377 384 
12 385 11 
385 12 379 
379 378 385 
384 385 378 
383 380 386 
387 386 388 
380 388 386 
389 388 380 
389 380 381 
389 381 382 
383 386 390 
383 390 391 
384 383 391 
11 392 10 
392 11 385 
385 384 392 
384 391 392 
387 393 386 
386 393 390 
387 394 393 
387 388 394 
389 395 388 
394 388 395 
396 390 393 
396 392 391 
396 391 390 
392 396 397 
9 10 397 
392 397 10 
396 393 398 
398 393 394 
399 398 394 
399 394 395 
396 398 400 
396 401 397 
396 400 401 
9 397 401 
399 402 398 
400 398 402 
403 400 402 
399 404 402 
9 401 405 
403 405 400 
400 405 401 
403 406 405 
16 406 404 
403 402 406 
406 402 404 
16 407 408 
9 405 409 
16 408 409 
16 409 406 
406 409 405 
8 410 407 
410 408 407 
411 408 410 
8 412 410 
9 409 413 
411 413 408 
408 413 409 
0 414 412 
411 410 414 
414 410 412 
411 414 413 
0 415 414 
9 413 415 
413 414 415 
9 415 416 
10 9 416 
0 1 416 
0 416 415 
10 416 1 

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Connectivity_T3_8.txt <==
2 12 1 
3 13 2 
12 2 13 
4 14 3 
13 3 14 
5 15 4 
14 4 15 
6 16 5 
15 5 16 
7 17 6 
16 6 17 
8 18 7 
17 7 18 
18 8 19 
201 182 183 
202 183 184 
183 202 201 
218 201 202 
201 218 217 
232 217 218 
217 232 231 
244 231 232 
231 244 243 
254 243 244 
243 254 253 
262 253 254 
253 262 261 
268 261 262 
261 268 267 
268 271 9 
269 267 9 
268 9 267 
271 21 22 
271 23 9 
271 22 23 
269 9 23 
273 24 21 
24 22 21 
25 22 24 
273 26 24 
27 181 182 
182 201 27 
217 27 201 
269 23 28 
25 28 22 
22 28 23 
25 29 28 
270 29 26 
25 24 29 
29 24 26 
27 217 31 
231 31 217 
32 180 181 
181 27 32 
31 32 27 
270 33 34 
270 35 29 
270 34 35 
269 28 35 
28 29 35 
31 231 36 
243 36 231 
32 31 37 
36 37 31 
38 179 180 
180 32 38 
37 38 32 
39 40 33 
40 34 33 
42 34 40 
42 43 34 
269 35 43 
35 34 43 
39 44 45 
36 243 46 
253 46 243 
37 36 47 
46 47 36 
38 37 48 
47 48 37 
49 178 179 
179 38 49 
48 49 38 
39 45 50 
39 50 40 
42 40 51 
50 51 40 
42 51 43 
269 43 53 
43 51 53 
54 55 44 
55 45 44 
56 45 55 
56 57 45 
50 45 57 
54 58 59 
46 253 60 
261 60 253 
47 46 61 
60 61 46 
48 47 62 
61 62 47 
49 48 64 
62 64 48 
65 177 178 
178 49 65 
64 65 49 
267 269 66 
269 53 66 
67 53 51 
67 50 57 
67 51 50 
67 66 53 
54 59 68 
54 68 55 
56 55 69 
68 69 55 
56 69 57 
67 57 70 
57 69 70 
71 72 58 
72 59 58 
73 59 72 
73 75 59 
68 59 75 
71 76 77 
60 261 78 
267 78 261 
61 60 79 
78 79 60 
62 61 80 
79 80 61 
64 62 81 
80 81 62 
65 64 82 
81 82 64 
83 176 177 
177 65 83 
82 83 65 
78 267 84 
67 84 66 
267 66 84 
67 70 86 
84 67 86 
87 70 69 
87 68 75 
87 69 68 
87 86 70 
71 77 88 
71 88 72 
73 72 89 
88 89 72 
73 89 75 
87 75 90 
75 89 90 
91 92 76 
92 77 76 
93 77 92 
93 94 77 
88 77 94 
91 95 97 
79 78 98 
84 98 78 
80 79 99 
98 99 79 
81 80 100 
99 100 80 
82 81 101 
100 101 81 
83 82 102 
101 102 82 
103 169 176 
176 83 103 
102 103 83 
98 84 104 
87 104 86 
84 86 104 
87 90 105 
104 87 105 
106 90 89 
106 88 94 
106 89 88 
106 105 90 
91 97 108 
91 108 92 
93 92 109 
108 109 92 
93 109 94 
106 94 110 
94 109 110 
111 112 95 
112 97 95 
113 97 112 
113 114 97 
108 97 114 
111 115 116 
99 98 117 
104 117 98 
100 99 119 
117 119 99 
101 100 120 
119 120 100 
102 101 121 
120 121 101 
103 102 122 
121 122 102 
123 162 169 
169 103 123 
122 123 103 
117 104 124 
106 124 105 
104 105 124 
106 110 125 
124 106 125 
126 110 109 
126 108 114 
126 109 108 
126 125 110 
111 116 127 
111 127 112 
113 112 128 
127 128 112 
113 128 114 
126 114 130 
114 128 130 
131 132 115 
132 116 115 
133 116 132 
133 134 116 
127 116 134 
131 135 136 
119 117 137 
124 137 117 
120 119 138 
137 138 119 
121 120 139 
138 139 120 
122 121 141 
139 141 121 
123 122 142 
141 142 122 
143 151 162 
162 123 143 
142 143 123 
137 124 144 
126 144 125 
124 125 144 
126 130 145 
144 126 145 
146 130 128 
146 127 134 
146 128 127 
146 145 130 
131 136 147 
131 147 132 
133 132 148 
147 148 132 
133 148 134 
146 134 149 
134 148 149 
150 152 135 
152 136 135 
153 136 152 
153 154 136 
147 136 154 
150 155 156 
138 137 157 
144 157 137 
139 138 158 
157 158 138 
141 139 159 
158 159 139 
142 141 160 
159 160 141 
143 142 161 
160 161 142 
163 140 151 
151 143 163 
161 163 143 
157 144 164 
146 164 145 
144 145 164 
146 149 165 
164 146 165 
166 149 148 
166 147 154 
166 148 147 
166 165 149 
150 156 167 
150 167 152 
153 152 168 
167 168 152 
153 168 154 
166 154 170 
154 168 170 
171 172 155 
172 156 155 
173 156 172 
173 174 156 
167 156 174 
171 175 185 
158 157 186 
164 186 157 
159 158 187 
186 187 158 
160 159 188 
187 188 159 
161 160 189 
188 189 160 
163 161 190 
189 190 161 
191 129 140 
140 163 191 
190 191 163 
186 164 192 
166 192 165 
164 165 192 
166 170 193 
192 166 193 
194 170 168 
194 167 174 
194 168 167 
194 193 170 
171 185 195 
171 195 172 
173 172 196 
195 196 172 
173 196 174 
194 174 197 
174 196 197 
198 199 175 
199 185 175 
200 185 199 
200 203 185 
195 185 203 
198 204 205 
187 186 206 
192 206 186 
188 187 207 
206 207 187 
189 188 208 
207 208 188 
190 189 209 
208 209 189 
191 190 210 
209 210 190 
211 118 129 
129 191 211 
210 211 191 
206 192 212 
194 212 193 
192 193 212 
194 197 213 
212 194 213 
214 197 196 
214 195 203 
214 196 195 
214 213 197 
198 205 215 
198 215 199 
200 199 216 
215 216 199 
200 216 203 
214 203 219 
203 216 219 
220 221 204 
221 205 204 
222 205 221 
222 223 205 
215 205 223 
220 224 225 
207 206 226 
212 226 206 
208 207 227 
226 227 207 
209 208 228 
227 228 208 
210 209 229 
228 229 209 
211 210 230 
229 230 210 
233 107 118 
118 211 233 
230 233 211 
226 212 234 
214 234 213 
212 213 234 
214 219 235 
234 214 235 
236 219 216 
236 215 223 
236 216 215 
236 235 219 
220 225 237 
220 237 221 
222 221 238 
237 238 221 
222 238 223 
236 223 239 
223 238 239 
240 241 224 
241 225 224 
242 225 241 
242 245 225 
237 225 245 
240 246 247 
227 226 248 
234 248 226 
228 227 249 
248 249 227 
229 228 250 
249 250 228 
230 229 251 
250 251 229 
233 230 252 
251 252 230 
255 96 107 
107 233 255 
252 255 233 
248 234 256 
236 256 235 
234 235 256 
236 239 257 
256 236 257 
258 239 238 
258 237 245 
258 238 237 
258 257 239 
240 247 259 
240 259 241 
242 241 260 
259 260 241 
242 260 245 
258 245 263 
245 260 263 
264 265 246 
265 247 246 
266 247 265 
266 272 247 
259 247 272 
264 274 275 
249 248 276 
256 276 248 
250 249 277 
276 277 249 
251 250 278 
277 278 250 
252 251 279 
278 279 251 
255 252 280 
279 280 252 
281 85 96 
96 255 281 
280 281 255 
276 256 282 
258 282 257 
256 257 282 
258 263 283 
282 258 283 
284 263 260 
284 259 272 
284 260 259 
284 283 263 
264 275 285 
264 285 265 
266 265 286 
285 286 265 
266 286 272 
284 272 287 
272 286 287 
288 289 274 
289 275 274 
290 275 289 
290 291 275 
285 275 291 
288 292 293 
277 276 294 
282 294 276 
278 277 295 
294 295 277 
279 278 296 
295 296 278 
280 279 297 
296 297 279 
281 280 298 
297 298 280 
299 74 85 
85 281 299 
298 299 281 
294 282 300 
284 300 283 
282 283 300 
284 287 301 
300 284 301 
302 287 286 
302 285 291 
302 286 285 
302 301 287 
288 293 303 
288 303 289 
290 289 304 
303 304 289 
290 304 291 
302 291 305 
291 304 305 
306 307 292 
307 293 292 
308 293 307 
308 309 293 
303 293 309 
306 310 311 
295 294 312 
300 312 294 
296 295 313 
312 313 295 
297 296 314 
313 314 296 
298 297 315 
314 315 297 
299 298 316 
315 316 298 
317 63 74 
74 299 317 
316 317 299 
312 300 318 
302 318 301 
300 301 318 
302 305 319 
318 302 319 
320 305 304 
320 303 309 
320 304 303 
320 319 305 
306 311 321 
306 321 307 
308 307 322 
321 322 307 
308 322 309 
320 309 323 
309 322 323 
324 325 310 
325 311 310 
326 311 325 
326 327 311 
321 311 327 
324 328 329 
313 312 330 
318 330 312 
314 313 331 
330 331 313 
315 314 332 
331 332 314 
316 315 333 
332 333 315 
317 316 334 
333 334 316 
335 52 63 
63 317 335 
334 335 317 
330 318 336 
320 336 319 
318 319 336 
320 323 337 
336 320 337 
338 323 322 
338 321 327 
338 322 321 
338 337 323 
324 329 339 
324 339 325 
326 325 340 
339 340 325 
326 340 327 
338 327 341 
327 340 341 
342 343 328 
343 329 328 
344 329 343 
344 345 329 
339 329 345 
331 330 347 
336 347 330 
332 331 348 
347 348 331 
333 332 349 
348 349 332 
334 333 350 
349 350 333 
335 334 351 
350 351 334 
352 41 52 
52 335 352 
351 352 335 
342 353 346 
347 336 354 
338 354 337 
336 337 354 
338 341 355 
354 338 355 
356 341 340 
356 339 345 
356 340 339 
356 355 341 
342 346 357 
342 357 343 
344 343 358 
357 358 343 
344 358 345 
356 345 359 
345 358 359 
360 346 353 
361 346 360 
361 362 346 
357 346 362 
348 347 363 
354 363 347 
349 348 364 
363 364 348 
350 349 365 
364 365 349 
351 350 366 
365 366 350 
352 351 367 
366 367 351 
368 30 41 
41 352 368 
367 368 352 
370 360 353 
363 354 371 
356 371 355 
354 355 371 
356 359 372 
371 356 372 
373 359 358 
373 357 362 
373 358 357 
373 372 359 
370 369 374 
370 374 360 
361 360 375 
374 375 360 
361 375 362 
373 362 376 
362 375 376 
377 378 369 
374 369 378 
364 363 379 
371 379 363 
365 364 380 
379 380 364 
366 365 381 
380 381 365 
367 366 382 
381 382 366 
368 367 383 
382 383 367 
19 384 18 
384 19 30 
30 368 384 
383 384 368 
377 369 385 
370 386 369 
385 369 386 
379 371 387 
373 387 372 
371 372 387 
373 376 388 
387 373 388 
389 376 375 
389 374 378 
389 375 374 
389 388 376 
377 385 391 
390 391 385 
377 391 378 
389 378 392 
378 391 392 
380 379 394 
387 394 379 
381 380 395 
394 395 380 
382 381 396 
395 396 381 
383 382 397 
396 397 382 
18 398 17 
398 18 384 
384 383 398 
397 398 383 
399 393 400 
390 400 393 
401 400 390 
401 390 385 
401 385 386 
394 387 402 
389 402 388 
387 388 402 
389 392 403 
402 389 403 
404 392 391 
404 390 393 
404 391 390 
404 403 392 
399 405 393 
404 393 406 
393 405 406 
395 394 407 
402 407 394 
396 395 408 
407 408 395 
397 396 409 
408 409 396 
17 410 16 
410 17 398 
398 397 410 
409 410 397 
399 412 405 
411 405 412 
399 400 412 
401 413 400 
412 400 413 
407 402 415 
404 415 403 
402 403 415 
404 406 416 
415 404 416 
417 406 405 
417 411 414 
417 405 411 
417 416 406 
408 407 418 
415 418 407 
409 408 419 
418 419 408 
16 420 15 
420 16 410 
410 409 420 
419 420 409 
421 414 422 
411 422 414 
423 422 411 
423 411 412 
423 412 413 
421 424 414 
417 414 425 
414 424 425 
418 415 426 
417 426 416 
415 416 426 
417 425 427 
426 417 427 
419 418 428 
426 428 418 
15 429 14 
429 15 420 
420 419 429 
428 429 419 
421 431 424 
431 430 424 
421 422 431 
423 432 422 
431 422 432 
433 424 430 
433 425 424 
433 427 425 
428 426 434 
433 434 427 
426 427 434 
14 435 13 
435 14 429 
429 428 435 
434 435 428 
433 430 436 
437 436 438 
430 438 436 
439 438 430 
439 430 431 
439 431 432 
433 436 440 
433 440 441 
434 433 441 
13 442 12 
442 13 435 
435 434 442 
434 441 442 
437 443 436 
436 443 440 
437 444 443 
437 438 444 
439 445 438 
444 438 445 
446 440 443 
446 442 441 
446 441 440 
442 446 447 
11 12 447 
442 447 12 
446 443 448 
448 443 444 
449 448 444 
449 444 445 
446 448 450 
446 451 447 
446 450 451 
11 447 451 
449 452 448 
450 448 452 
453 450 452 
449 454 452 
11 451 455 
453 455 450 
450 455 451 
453 456 455 
20 456 454 
453 452 456 
456 452 454 
20 457 458 
11 455 459 
20 458 459 
20 459 456 
456 459 455 
10 460 457 
460 458 457 
461 458 460 
10 462 460 
11 459 463 
461 463 458 
458 463 459 
0 464 462 
461 460 464 
464 460 462 
461 464 463 
0 465 464 
11 463 465 
463 464 465 
11 465 466 
12 11 466 
0 1 466 
0 466 465 
12 466 1

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Coord_Q4_2.txt <==
0 1 
0.5 1 
1 1 
0 0.5 
0 0 
0.5 0.5 
1 0.5 
0.5 0 
1 0 

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Coord_T3_10.txt <==
0 0.98999999999999999 
0 0.89100000000000001 
0 0.79200000000000004 
0 0.69300000000000006 
0 0.59400000000000008 
0 0.49500000000000011 
0 0.39600000000000007 
0 0.29700000000000004 
0 0.19800000000000001 
0 0.099000000000000005 
0 0 
0.0050000000000000027 0.9405 
0 1 
0.010000000000000005 0.98999999999999999 
0.01 0.89100000000000001 
0.01 0.79200000000000004 
0.01 0.69300000000000006 
0.01 0.59400000000000008 
0.01 0.49500000000000011 
0.01 0.39600000000000013 
0.01 0.29700000000000015 
0.01 0.19800000000000018 
0.01 0.099000000000000199 
0.01 0 
0.010000000000000009 1 
0 0.995 
0.0025000000000000018 0.99249999999999994 
0.0050000000000000044 0.98999999999999999 
0.0025000000000000018 0.99750000000000005 
0.0050000000000000036 0.995 
0.0050000000000000044 1 
0.0075000000000000049 0.99249999999999994 
0.0075000000000000067 0.99750000000000005 
0.032272727272727279 1 
0.021136363636363644 0.99750000000000005 
0.010000000000000009 0.995 
0.054545454545455986 0 
0.076818181818181813 1 
0.032272727272727279 0.995 
0.043409090909090911 0.99750000000000005 
0.065681818181818175 0.99750000000000005 
0.05454545454545455 1 
0.021136363636363641 0.99249999999999994 
0.12136363636363637 1 
0.076818181818181813 0.995 
0.087954545454545452 0.99750000000000005 
0.11022727272727273 0.99750000000000005 
0.099090909090909091 1 
0.043409090909090918 0.99250000000000005 
0.099090909090910492 0 
0.065681818181818188 0.99250000000000005 
0.05454545454545455 0.99500000000000011 
0.032272727272727279 0.98999999999999999 
0.16590909090909092 1 
0.12136363636363635 0.995 
0.13249999999999998 0.99750000000000005 
0.15477272727272726 0.99750000000000005 
0.14363636363636362 1 
0.087954545454545452 0.99249999999999994 
0.11022727272727273 0.99249999999999994 
0.099090909090909091 0.99499999999999988 
0.076818181818181827 0.98999999999999999 
0.14363636363636501 0 
0.054545454545454557 0.9900000000000001 
0.032272727272727279 0.94050000000000011 
0.21045454545454539 1 
0.16590909090909089 0.995 
0.17704545454545451 0.99750000000000005 
0.19931818181818178 0.99750000000000005 
0.18818181818181814 1 
0.13250000000000001 0.99249999999999994 
0.15477272727272728 0.99249999999999994 
0.14363636363636362 0.995 
0.12136363636363637 0.98999999999999999 
0.099090909090909104 0.98999999999999988 
0.1881818181818195 0 
0.076818181818181897 0.94049999999999989 
0.054545454545454702 0.89100000000000001 
0.25499999999999995 1 
0.21045454545454542 0.995 
0.22159090909090906 0.99750000000000005 
0.24386363636363631 0.99750000000000005 
0.23272727272727267 1 
0.17704545454545453 0.99249999999999994 
0.19931818181818178 0.99249999999999994 
0.18818181818181817 0.995 
0.16590909090909092 0.98999999999999999 
0.14363636363636365 0.98999999999999999 
0.232727272727274 0 
0.12136363636363645 0.94049999999999989 
0.099090909090909257 0.8909999999999999 
0.054545454545454841 0.79200000000000004 
0.29954545454545445 1 
0.25499999999999995 0.995 
0.26613636363636356 0.99750000000000005 
0.28840909090909084 0.99750000000000005 
0.27727272727272717 1 
0.22159090909090906 0.99249999999999994 
0.24386363636363634 0.99249999999999994 
0.23272727272727267 0.995 
0.21045454545454542 0.98999999999999999 
0.2772727272727285 0 
0.18818181818181817 0.98999999999999999 
0.16590909090909098 0.9405 
0.14363636363636378 0.89100000000000001 
0.099090909090909396 0.79200000000000004 
0.054545454545454987 0.69300000000000006 
0.34409090909090895 1 
0.29954545454545445 0.995 
0.31068181818181806 0.99750000000000005 
0.33295454545454539 0.99750000000000005 
0.32181818181818173 1 
0.26613636363636362 0.99249999999999994 
0.28840909090909084 0.99249999999999994 
0.32181818181818306 0 
0.27727272727272723 0.995 
0.25499999999999995 0.98999999999999999 
0.2327272727272727 0.98999999999999999 
0.21045454545454551 0.9405 
0.18818181818181831 0.89100000000000001 
0.1436363636363639 0.79200000000000004 
0.099090909090909521 0.69299999999999973 
0.054545454545455126 0.59400000000000008 
0.38863636363636345 1 
0.344090909090909 0.995 
0.35522727272727261 0.99750000000000005 
0.37749999999999984 0.99750000000000005 
0.36636363636363756 0 
0.36636363636363617 1 
0.31068181818181806 0.99249999999999994 
0.33295454545454539 0.99249999999999994 
0.32181818181818173 0.995 
0.2995454545454545 0.98999999999999999 
0.27727272727272723 0.98999999999999999 
0.255 0.9405 
0.23272727272727284 0.89100000000000001 
0.18818181818181845 0.79200000000000004 
0.14363636363636401 0.69300000000000006 
0.099090909090909646 0.59400000000000008 
0.054545454545455264 0.49500000000000011 
0.41090909090909206 0 
0.43318181818181789 1 
0.38863636363636345 0.995 
0.39977272727272706 0.99750000000000005 
0.42204545454545428 0.99750000000000005 
0.41090909090909067 1 
0.35522727272727261 0.99249999999999994 
0.37749999999999984 0.99249999999999994 
0.36636363636363622 0.995 
0.34409090909090895 0.98999999999999999 
0.32181818181818173 0.98999999999999999 
0.29954545454545456 0.9405 
0.27727272727272739 0.89100000000000001 
0.45545454545454656 0 
0.23272727272727298 0.79199999999999993 
0.18818181818181859 0.69300000000000006 
0.14363636363636417 0.59400000000000008 
0.099090909090909798 0.49500000000000011 
0.054545454545455424 0.39600000000000013 
0.47772727272727245 1 
0.43318181818181795 0.995 
0.44431818181818156 0.99750000000000005 
0.46659090909090883 0.99750000000000005 
0.45545454545454517 1 
0.39977272727272706 0.99249999999999994 
0.42204545454545433 0.99249999999999994 
0.50000000000000111 0 
0.41090909090909067 0.995 
0.3886363636363635 0.98999999999999999 
0.36636363636363622 0.98999999999999999 
0.344090909090909 0.9405 
0.32181818181818184 0.89100000000000001 
0.27727272727272761 0.79200000000000004 
0.23272727272727309 0.69300000000000006 
0.1881818181818187 0.59400000000000008 
0.14363636363636431 0.49500000000000011 
0.099090909090909951 0.39600000000000019 
0.054545454545455556 0.2970000000000001 
0.52227272727272689 1 
0.54454545454545544 0 
0.47772727272727245 0.995 
0.48886363636363606 0.99750000000000005 
0.58909090909090978 0 
0.63363636363636444 0 
0.67818181818181889 0 
0.72272727272727322 0 
0.76727272727272766 0 
0.81181818181818222 0 
0.85636363636363666 0 
0.90090909090909099 0 
0.94545454545454555 0 
0.98999999999999999 0 
1 0 
0.51113636363636328 0.99750000000000005 
0.49999999999999967 1 
0.44431818181818161 0.99249999999999994 
0.46659090909090883 0.99249999999999994 
0.45545454545454522 0.995 
0.43318181818181795 0.98999999999999999 
0.41090909090909072 0.98999999999999999 
0.38863636363636356 0.9405 
0.36636363636363634 0.89100000000000001 
0.321818181818182 0.79200000000000004 
0.27727272727272767 0.69300000000000006 
0.23272727272727331 0.59400000000000008 
0.18818181818181884 0.49500000000000011 
0.14363636363636442 0.39600000000000007 
0.099090909090910076 0.29700000000000015 
0.054545454545455702 0.19800000000000023 
0.56681818181818133 1 
0.52227272727272689 0.995 
0.5334090909090905 0.99750000000000005 
0.55568181818181772 0.99750000000000005 
0.98999999999999999 0.099000000000000199 
1 0.099000000000000754 
0.54454545454545411 1 
0.48886363636363606 0.99249999999999994 
0.51113636363636328 0.99249999999999994 
0.49999999999999967 0.995 
0.4777272727272725 0.98999999999999999 
0.45545454545454522 0.98999999999999999 
0.433181818181818 0.94049999999999989 
0.41090909090909084 0.8909999999999999 
0.3663636363636365 0.79200000000000004 
0.32181818181818217 0.69300000000000006 
0.27727272727272778 0.59400000000000008 
0.23272727272727334 0.49500000000000011 
0.18818181818181903 0.39600000000000013 
0.14363636363636456 0.29700000000000015 
0.099090909090910229 0.19800000000000018 
0.054545454545455833 0.099000000000000199 
0.61136363636363589 1 
0.56681818181818144 0.995 
0.98999999999999999 0.19800000000000018 
1 0.19800000000000065 
0.57795454545454505 0.99750000000000005 
0.60022727272727239 0.99750000000000005 
0.58909090909090867 1 
0.5334090909090905 0.99249999999999994 
0.55568181818181783 0.99249999999999994 
0.54454545454545422 0.995 
0.522272727272727 0.98999999999999999 
0.49999999999999972 0.98999999999999999 
0.47772727272727256 0.9405 
0.45545454545454545 0.89100000000000001 
0.410909090909091 0.79200000000000004 
0.36636363636363672 0.69300000000000006 
0.32181818181818228 0.59400000000000008 
0.27727272727272789 0.49500000000000011 
0.23272727272727345 0.39600000000000013 
0.18818181818181914 0.29700000000000015 
0.98999999999999999 0.29700000000000015 
1 0.29700000000000054 
0.14363636363636476 0.19800000000000015 
0.099090909090910312 0.099000000000000213 
0.65590909090909044 1 
0.611363636363636 0.995 
0.62249999999999961 0.99750000000000005 
0.64477272727272683 0.99750000000000005 
0.63363636363636322 1 
0.57795454545454517 0.99249999999999994 
0.60022727272727239 0.99249999999999994 
0.58909090909090867 0.995 
0.56681818181818144 0.98999999999999999 
0.54454545454545422 0.98999999999999999 
0.522272727272727 0.9405 
0.49999999999999989 0.89100000000000001 
0.98999999999999999 0.39600000000000013 
1 0.39600000000000041 
0.45545454545454556 0.79199999999999993 
0.41090909090909111 0.69300000000000006 
0.36636363636363678 0.59400000000000008 
0.32181818181818245 0.49500000000000022 
0.27727272727272795 0.39600000000000013 
0.23272727272727356 0.29700000000000015 
0.18818181818181931 0.19800000000000018 
0.14363636363636489 0.099000000000000185 
0.70045454545454489 1 
0.65590909090909044 0.995 
0.66704545454545405 0.99750000000000005 
0.68931818181818127 0.99750000000000005 
0.98999999999999999 0.49500000000000011 
1 0.49500000000000027 
0.67818181818181766 1 
0.62249999999999961 0.99249999999999994 
0.64477272727272683 0.99249999999999994 
0.63363636363636322 0.995 
0.611363636363636 0.98999999999999999 
0.58909090909090878 0.98999999999999999 
0.56681818181818144 0.9405 
0.54454545454545422 0.89100000000000001 
0.49999999999999989 0.79200000000000004 
0.45545454545454567 0.69300000000000006 
0.98999999999999999 0.59400000000000008 
1 0.59400000000000031 
0.41090909090909128 0.59400000000000008 
0.36636363636363689 0.49500000000000011 
0.3218181818181825 0.39600000000000013 
0.27727272727272806 0.29700000000000015 
0.23272727272727373 0.19800000000000018 
0.18818181818181939 0.099000000000000199 
0.74499999999999944 1 
0.700454545454545 0.995 
0.98999999999999999 0.69300000000000006 
1 0.69300000000000028 
0.7115909090909085 0.99750000000000005 
0.73386363636363572 0.99750000000000005 
0.72272727272727211 1 
0.66704545454545405 0.99249999999999994 
0.68931818181818127 0.99249999999999994 
0.67818181818181766 0.995 
0.98999999999999999 0.79200000000000004 
1 0.79200000000000015 
0.65590909090909044 0.98999999999999999 
0.63363636363636322 0.98999999999999999 
0.61136363636363611 0.9405 
0.58909090909090889 0.89100000000000001 
0.98999999999999999 0.89100000000000001 
1 0.89100000000000013 
0.98999999999999988 0.9900000000000001 
0.98999999999999977 1 
0.99999999999999989 0.9900000000000001 
0.54454545454545467 0.79200000000000004 
0.99999999999999989 1 
0.50000000000000011 0.69300000000000006 
0.45545454545454589 0.59400000000000008 
0.41090909090909139 0.49500000000000005 
0.36636363636363711 0.39600000000000013 
0.32181818181818278 0.29700000000000015 
0.27727272727272828 0.19800000000000018 
0.23272727272727381 0.099000000000000199 
0.99499999999999988 0.94050000000000011 
0.99999999999999978 0.99500000000000011 
0.78954545454545388 1 
0.74499999999999944 0.995 
0.75613636363636305 0.99750000000000005 
0.77840909090909038 0.99750000000000005 
0.76727272727272666 1 
0.71159090909090861 0.99249999999999994 
0.73386363636363583 0.99249999999999994 
0.72272727272727222 0.995 
0.700454545454545 0.98999999999999999 
0.67818181818181766 0.98999999999999999 
0.65590909090909055 0.9405 
0.63363636363636355 0.89100000000000001 
0.58909090909090911 0.79200000000000004 
0.54454545454545478 0.69300000000000006 
0.50000000000000011 0.59400000000000008 
0.45545454545454589 0.49500000000000011 
0.4109090909090915 0.39600000000000013 
0.36636363636363717 0.29700000000000015 
0.32181818181818295 0.19800000000000018 
0.27727272727272834 0.099000000000000199 
0.99749999999999983 0.99250000000000016 
0.99499999999999977 0.99000000000000021 
0.99749999999999983 0.99750000000000005 
0.99499999999999988 0.99500000000000011 
0.99499999999999988 1 
0.83409090909090833 1 
0.789545454545454 0.995 
0.80068181818181761 0.99750000000000005 
0.82295454545454472 0.99750000000000005 
0.81181818181818111 1 
0.75613636363636316 0.99249999999999994 
0.77840909090909038 0.99249999999999994 
0.76727272727272666 0.995 
0.74499999999999955 0.98999999999999999 
0.72272727272727222 0.98999999999999999 
0.700454545454545 0.9405 
0.67818181818181777 0.89100000000000001 
0.63363636363636344 0.79199999999999982 
0.58909090909090933 0.69300000000000006 
0.54454545454545489 0.59400000000000008 
0.50000000000000056 0.49500000000000011 
0.45545454545454611 0.39600000000000013 
0.41090909090909167 0.2970000000000001 
0.36636363636363722 0.1980000000000002 
0.32181818181818295 0.099000000000000199 
0.99249999999999994 0.99250000000000016 
0.99249999999999983 0.99750000000000005 
0.87863636363636288 1 
0.83409090909090833 0.995 
0.84522727272727205 0.99750000000000005 
0.86749999999999927 0.99750000000000005 
0.85636363636363566 1 
0.80068181818181761 0.99249999999999994 
0.82295454545454483 0.99249999999999994 
0.81181818181818111 0.995 
0.789545454545454 0.98999999999999999 
0.76727272727272677 0.98999999999999999 
0.74499999999999944 0.9405 
0.72272727272727222 0.89100000000000001 
0.67818181818181789 0.79199999999999993 
0.63363636363636366 0.69300000000000006 
0.58909090909090922 0.59400000000000008 
0.544545454545455 0.49500000000000011 
0.50000000000000044 0.39600000000000013 
0.45545454545454611 0.29700000000000015 
0.41090909090909189 0.19800000000000018 
0.36636363636363728 0.099000000000000199 
0.92318181818181744 1 
0.96772727272727221 1 
0.97886363636363605 0.99750000000000005 
0.98999999999999977 0.99500000000000011 
0.87863636363636299 0.995 
0.8897727272727266 0.99750000000000005 
0.91204545454545383 0.99750000000000005 
0.90090909090909022 1 
0.84522727272727205 0.99249999999999994 
0.86749999999999927 0.99249999999999994 
0.85636363636363566 0.995 
0.83409090909090844 0.98999999999999999 
0.81181818181818122 0.98999999999999999 
0.78954545454545411 0.9405 
0.767272727272727 0.89100000000000001 
0.72272727272727233 0.79199999999999993 
0.67818181818181811 0.69300000000000017 
0.63363636363636389 0.59400000000000008 
0.58909090909090944 0.49500000000000022 
0.544545454545455 0.39600000000000013 
0.50000000000000089 0.29700000000000015 
0.45545454545454633 0.19800000000000018 
0.41090909090909189 0.099000000000000199 
0.92318181818181744 0.995 
0.96772727272727221 0.995 
0.93431818181818105 0.99750000000000005 
0.95659090909090838 0.99750000000000005 
0.94545454545454466 1 
0.97886363636363605 0.99250000000000005 
0.88977272727272672 0.99249999999999994 
0.91204545454545394 0.99249999999999994 
0.90090909090909022 0.995 
0.87863636363636288 0.98999999999999999 
0.85636363636363566 0.98999999999999999 
0.83409090909090855 0.94049999999999989 
0.81181818181818133 0.8909999999999999 
0.767272727272727 0.79199999999999993 
0.72272727272727255 0.69300000000000006 
0.67818181818181833 0.59400000000000008 
0.63363636363636389 0.49500000000000011 
0.58909090909090955 0.39600000000000013 
0.54454545454545511 0.29700000000000015 
0.50000000000000067 0.19800000000000018 
0.45545454545454644 0.099000000000000199 
0.93431818181818116 0.99249999999999994 
0.95659090909090849 0.99249999999999994 
0.94545454545454466 0.995 
0.92318181818181755 0.98999999999999999 
0.96772727272727233 0.98999999999999999 
0.90090909090909033 0.98999999999999999 
0.87863636363636299 0.94049999999999989 
0.85636363636363577 0.89099999999999968 
0.81181818181818144 0.79200000000000004 
0.76727272727272711 0.69299999999999995 
0.72272727272727266 0.59400000000000008 
0.67818181818181833 0.49500000000000011 
0.63363636363636389 0.39600000000000013 
0.58909090909090944 0.29700000000000015 
0.54454545454545522 0.19800000000000018 
0.50000000000000089 0.099000000000000199 
0.94545454545454477 0.98999999999999999 
0.92318181818181766 0.94049999999999989 
0.96772727272727233 0.9405 
0.90090909090909044 0.8909999999999999 
0.85636363636363588 0.79200000000000004 
0.81181818181818133 0.69300000000000006 
0.76727272727272722 0.59400000000000008 
0.72272727272727255 0.49500000000000011 
0.67818181818181822 0.39600000000000013 
0.63363636363636433 0.29700000000000015 
0.58909090909090955 0.19800000000000018 
0.54454545454545522 0.099000000000000199 
0.94545454545454488 0.8909999999999999 
0.90090909090909044 0.79199999999999993 
0.85636363636363599 0.69299999999999995 
0.81181818181818155 0.59399999999999997 
0.76727272727272722 0.49500000000000005 
0.72272727272727277 0.39600000000000019 
0.67818181818181855 0.2970000000000001 
0.63363636363636444 0.19800000000000012 
0.58909090909090955 0.099000000000000199 
0.9454545454545451 0.7919999999999997 
0.90090909090909077 0.69300000000000006 
0.85636363636363644 0.59400000000000008 
0.81181818181818166 0.49500000000000005 
0.76727272727272744 0.39600000000000013 
0.722727272727273 0.29700000000000015 
0.67818181818181877 0.19800000000000018 
0.63363636363636433 0.099000000000000199 
0.94545454545454499 0.69299999999999995 
0.90090909090909077 0.59399999999999997 
0.85636363636363644 0.49500000000000005 
0.81181818181818177 0.39600000000000013 
0.76727272727272744 0.29700000000000015 
0.722727272727273 0.19800000000000015 
0.67818181818181877 0.099000000000000227 
0.9454545454545451 0.59400000000000008 
0.90090909090909066 0.49499999999999994 
0.85636363636363655 0.39600000000000013 
0.81181818181818177 0.29700000000000004 
0.76727272727272755 0.19800000000000018 
0.72272727272727288 0.099000000000000185 
0.9454545454545451 0.49500000000000005 
0.90090909090909077 0.39600000000000007 
0.85636363636363655 0.29700000000000015 
0.81181818181818211 0.19800000000000018 
0.76727272727272755 0.099000000000000171 
0.94545454545454533 0.39600000000000013 
0.90090909090909077 0.2970000000000001 
0.85636363636363644 0.19800000000000018 
0.81181818181818199 0.099000000000000157 
0.94545454545454577 0.29699999999999999 
0.9009090909090911 0.19800000000000018 
0.85636363636363655 0.099000000000000157 
0.94545454545454544 0.19800000000000015 
0.90090909090909066 0.099000000000000199 
0.94545454545454544 0.099000000000000185

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Coord_T3_4.txt <==
0	0.99	0
0	0.7425	0
0	0.495	0
0	0.2475	0
0	0	0
0.995	0.86625	0
0	1	0
0.01	0.99	0
0.01	0.7425	0
0.01	0.495	0
0.01	0.2475	0
0.01	0	0
0.01	1	0
1	0.995	0
0.9975	0.9925	0
0.995	0.99	0
0.9975	0.9975	0
0.995	0.995	0
0.054545455	0	0
0.995	1	0
0.9925	0.9925	0
0.9925	0.9975	0
0.967727273	1	0
0.978863636	0.9975	0
0.99	0.995	0
0.099090909	0	0
0.945454545	1	0
0.956590909	0.9975	0
0.967727273	0.995	0
0.978863636	0.9925	0
0.923181818	1	0
0.934318182	0.9975	0
0.143636364	0	0
0.945454545	0.995	0
0.956590909	0.9925	0
0.967727273	0.99	0
0.900909091	1	0
0.912045455	0.9975	0
0.923181818	0.995	0
0.188181818	0	0
0.934318182	0.9925	0
0.878636364	1	0
0.889772727	0.9975	0
0.945454545	0.2475	0
0.967727273	0.86625	0
0.945454545	0.99	0
0.232727273	0	0
0.900909091	0.995	0
0.912045455	0.9925	0
0.923181818	0.99	0
0.856363636	1	0
0.8675	0.9975	0
0.878636364	0.995	0
0.277272727	0	0
0.889772727	0.9925	0
0.834090909	1	0
0.845227273	0.9975	0
0.945454545	0.495	0
0.900909091	0.2475	0
0.945454545	0.7425	0
0.321818182	0	0
0.923181818	0.86625	0
0.900909091	0.99	0
0.856363636	0.995	0
0.8675	0.9925	0
0.878636364	0.99	0
0.811818182	1	0
0.366363636	0	0
0.822954545	0.9975	0
0.834090909	0.995	0
0.845227273	0.9925	0
0.789545455	1	0
0.800681818	0.9975	0
0.900909091	0.495	0
0.410909091	0	0
0.856363636	0.2475	0
0.900909091	0.7425	0
0.878636364	0.86625	0
0.856363636	0.99	0
0.811818182	0.995	0
0.822954545	0.9925	0
0.455454545	0	0
0.834090909	0.99	0
0.767272727	1	0
0.778409091	0.9975	0
0.789545455	0.995	0
0.800681818	0.9925	0
0.745	1	0
0.5	0	0
0.756136364	0.9975	0
0.856363636	0.495	0
0.811818182	0.2475	0
0.856363636	0.7425	0
0.834090909	0.86625	0
0.811818182	0.99	0
0.544545455	0	0
0.767272727	0.995	0
0.778409091	0.9925	0
0.789545455	0.99	0
0.722727273	1	0
0.733863636	0.9975	0
0.745	0.995	0
0.589090909	0	0
0.756136364	0.9925	0
0.700454545	1	0
0.711590909	0.9975	0
0.811818182	0.495	0
0.767272727	0.2475	0
0.811818182	0.7425	0
0.633636364	0	0
0.789545455	0.86625	0
0.767272727	0.99	0
0.722727273	0.995	0
0.733863636	0.9925	0
0.745	0.99	0
0.678181818	1	0
0.678181818	0	0
0.689318182	0.9975	0
0.700454545	0.995	0
0.711590909	0.9925	0
0.655909091	1	0
0.667045455	0.9975	0
0.767272727	0.495	0
0.722727273	0	0
0.722727273	0.2475	0
0.767272727	0.7425	0
0.745	0.86625	0
0.722727273	0.99	0
0.678181818	0.995	0
0.689318182	0.9925	0
0.767272727	0	0
0.700454545	0.99	0
0.633636364	1	0
0.644772727	0.9975	0
0.655909091	0.995	0
0.667045455	0.9925	0
0.611363636	1	0
0.811818182	0	0
0.6225	0.9975	0
0.722727273	0.495	0
0.856363636	0	0
0.900909091	0	0
0.945454545	0	0
0.99	0	0
1	0	0
0.678181818	0.2475	0
0.722727273	0.7425	0
0.700454545	0.86625	0
0.678181818	0.99	0
0.633636364	0.995	0
0.644772727	0.9925	0
0.655909091	0.99	0
0.589090909	1	0
0.99	0.2475	0
1	0.2475	0
0.600227273	0.9975	0
0.611363636	0.995	0
0.6225	0.9925	0
0.566818182	1	0
0.577954545	0.9975	0
0.678181818	0.495	0
0.99	0.495	0
1	0.495	0
0.633636364	0.2475	0
0.678181818	0.7425	0
0.655909091	0.86625	0
0.633636364	0.99	0
0.99	0.7425	0
1	0.7425	0
0.99	0.99	0
0.99	1	0
1	0.99	0
0.589090909	0.995	0
1	1	0
0.600227273	0.9925	0
0.611363636	0.99	0
0.544545455	1	0
0.555681818	0.9975	0
0.566818182	0.995	0
0.577954545	0.9925	0
0.522272727	1	0
0.533409091	0.9975	0
0.633636364	0.495	0
0.589090909	0.2475	0
0.633636364	0.7425	0
0.611363636	0.86625	0
0.589090909	0.99	0
0.544545455	0.995	0
0.555681818	0.9925	0
0.566818182	0.99	0
0.5	1	0
0.511136364	0.9975	0
0.522272727	0.995	0
0.533409091	0.9925	0
0.477727273	1	0
0.488863636	0.9975	0
0.589090909	0.495	0
0.544545455	0.2475	0
0.589090909	0.7425	0
0.566818182	0.86625	0
0.544545455	0.99	0
0.5	0.995	0
0.511136364	0.9925	0
0.522272727	0.99	0
0.455454545	1	0
0.466590909	0.9975	0
0.477727273	0.995	0
0.488863636	0.9925	0
0.433181818	1	0
0.444318182	0.9975	0
0.544545455	0.495	0
0.5	0.2475	0
0.544545455	0.7425	0
0.522272727	0.86625	0
0.5	0.99	0
0.455454545	0.995	0
0.466590909	0.9925	0
0.477727273	0.99	0
0.410909091	1	0
0.422045455	0.9975	0
0.433181818	0.995	0
0.444318182	0.9925	0
0.388636364	1	0
0.399772727	0.9975	0
0.5	0.495	0
0.455454545	0.2475	0
0.5	0.7425	0
0.477727273	0.86625	0
0.455454545	0.99	0
0.410909091	0.995	0
0.422045455	0.9925	0
0.433181818	0.99	0
0.366363636	1	0
0.3775	0.9975	0
0.388636364	0.995	0
0.399772727	0.9925	0
0.344090909	1	0
0.355227273	0.9975	0
0.455454545	0.495	0
0.410909091	0.2475	0
0.455454545	0.7425	0
0.433181818	0.86625	0
0.410909091	0.99	0
0.366363636	0.995	0
0.3775	0.9925	0
0.388636364	0.99	0
0.321818182	1	0
0.332954545	0.9975	0
0.344090909	0.995	0
0.355227273	0.9925	0
0.299545455	1	0
0.310681818	0.9975	0
0.410909091	0.495	0
0.366363636	0.2475	0
0.410909091	0.7425	0
0.388636364	0.86625	0
0.366363636	0.99	0
0.321818182	0.995	0
0.332954545	0.9925	0
0.344090909	0.99	0
0.277272727	1	0
0.288409091	0.9975	0
0.299545455	0.995	0
0.310681818	0.9925	0
0.266136364	0.9975	0
0.366363636	0.495	0
0.321818182	0.2475	0
0.255	1	0
0.366363636	0.7425	0
0.344090909	0.86625	0
0.321818182	0.99	0
0.277272727	0.995	0
0.288409091	0.9925	0
0.299545455	0.99	0
0.243863636	0.9975	0
0.255	0.995	0
0.266136364	0.9925	0
0.321818182	0.495	0
0.277272727	0.2475	0
0.221590909	0.9975	0
0.232727273	1	0
0.321818182	0.7425	0
0.299545455	0.86625	0
0.277272727	0.99	0
0.232727273	0.995	0
0.243863636	0.9925	0
0.255	0.99	0
0.210454545	0.995	0
0.221590909	0.9925	0
0.277272727	0.495	0
0.232727273	0.2475	0
0.199318182	0.9975	0
0.210454545	1	0
0.277272727	0.7425	0
0.255	0.86625	0
0.232727273	0.99	0
0.188181818	0.995	0
0.199318182	0.9925	0
0.210454545	0.99	0
0.177045455	0.9925	0
0.232727273	0.495	0
0.188181818	0.2475	0
0.165909091	0.995	0
0.177045455	0.9975	0
0.188181818	1	0
0.232727273	0.7425	0
0.210454545	0.86625	0
0.188181818	0.99	0
0.154772727	0.9925	0
0.165909091	0.99	0
0.188181818	0.495	0
0.143636364	0.2475	0
0.143636364	0.995	0
0.154772727	0.9975	0
0.165909091	1	0
0.1325	0.9925	0
0.188181818	0.7425	0
0.165909091	0.86625	0
0.143636364	0.99	0
0.143636364	0.495	0
0.099090909	0.2475	0
0.121363636	0.995	0
0.1325	0.9975	0
0.143636364	1	0
0.110227273	0.9925	0
0.121363636	0.99	0
0.143636364	0.7425	0
0.121363636	0.86625	0
0.099090909	0.495	0
0.054545455	0.2475	0
0.099090909	0.995	0
0.110227273	0.9975	0
0.121363636	1	0
0.099090909	0.99	0
0.099090909	0.7425	0
0.054545455	0.495	0
0.087954545	0.9925	0
0.076818182	0.995	0
0.087954545	0.9975	0
0.099090909	1	0
0.076818182	0.86625	0
0.076818182	0.99	0
0.054545455	0.7425	0
0.065681818	0.9925	0
0.065681818	0.9975	0
0.076818182	1	0
0.054545455	0.99	0
0.032272727	0.86625	0
0.054545455	0.995	0
0.054545455	1	0
0.043409091	0.9925	0
0.032272727	0.99	0
0.043409091	0.9975	0
0.032272727	0.995	0
0.032272727	1	0
0.021136364	0.9925	0
0.021136364	0.9975	0
0.005	1	0
0.0075	0.9975	0
0.01	0.995	0
0.0025	0.9975	0
0.005	0.995	0
0	0.995	0
0.0075	0.9925	0
0.0025	0.9925	0
0.005	0.99	0
0.005	0.86625	0


==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Coord_T3_6.txt <==
0 0.98999999999999999 
0 0.82499999999999996 
0 0.65999999999999992 
0 0.495 
0 0.33000000000000002 
0 0.16500000000000001 
0 0 
0.99499999999999988 0.9075000000000002 
0 1 
0.010000000000000005 0.98999999999999999 
0.01 0.82500000000000018 
0.01 0.66000000000000036 
0.010000000000000002 0.49500000000000066 
0.01 0.33000000000000079 
0.01 0.16500000000000095 
0.01 0 
0.010000000000000009 1 
0.99999999999999978 0.99500000000000011 
0.99749999999999983 0.99250000000000016 
0.99499999999999977 0.99000000000000021 
0.99749999999999983 0.99750000000000005 
0.99499999999999988 0.99500000000000011 
0.99499999999999988 1 
0.99249999999999994 0.99250000000000016 
0.054545454545455986 0 
0.99249999999999983 0.99750000000000005 
0.96772727272727221 1 
0.97886363636363605 0.99750000000000005 
0.98999999999999977 0.99500000000000011 
0.94545454545454555 0.16500000000000098 
0.94545454545454466 1 
0.95659090909090838 0.99750000000000005 
0.96772727272727221 0.995 
0.099090909090910492 0 
0.97886363636363605 0.99250000000000005 
0.92318181818181744 1 
0.93431818181818105 0.99750000000000005 
0.94545454545454544 0.33000000000000068 
0.90090909090909088 0.16500000000000095 
0.94545454545454466 0.995 
0.95659090909090849 0.99249999999999994 
0.96772727272727233 0.98999999999999999 
0.14363636363636501 0 
0.90090909090909022 1 
0.91204545454545383 0.99750000000000005 
0.92318181818181744 0.995 
0.93431818181818116 0.99249999999999994 
0.87863636363636288 1 
0.8897727272727266 0.99750000000000005 
0.9454545454545451 0.49500000000000055 
0.90090909090909088 0.33000000000000068 
0.1881818181818195 0 
0.85636363636363677 0.16500000000000092 
0.96772727272727233 0.9075000000000002 
0.94545454545454477 0.98999999999999999 
0.90090909090909022 0.995 
0.91204545454545394 0.99249999999999994 
0.92318181818181755 0.98999999999999999 
0.85636363636363566 1 
0.86749999999999927 0.99750000000000005 
0.232727272727274 0 
0.87863636363636299 0.995 
0.88977272727272672 0.99249999999999994 
0.83409090909090833 1 
0.84522727272727205 0.99750000000000005 
0.9454545454545451 0.66000000000000036 
0.90090909090909066 0.49500000000000066 
0.85636363636363622 0.33000000000000074 
0.81181818181818211 0.16500000000000087 
0.2772727272727285 0 
0.94545454545454488 0.82500000000000018 
0.92318181818181766 0.90750000000000008 
0.90090909090909033 0.98999999999999999 
0.85636363636363566 0.995 
0.86749999999999927 0.99249999999999994 
0.87863636363636288 0.98999999999999999 
0.81181818181818111 1 
0.82295454545454472 0.99750000000000005 
0.32181818181818306 0 
0.83409090909090833 0.995 
0.84522727272727205 0.99249999999999994 
0.78954545454545388 1 
0.80068181818181761 0.99750000000000005 
0.90090909090909077 0.66000000000000036 
0.85636363636363622 0.49500000000000061 
0.81181818181818188 0.33000000000000063 
0.76727272727272766 0.16500000000000092 
0.36636363636363756 0 
0.90090909090909044 0.82500000000000018 
0.87863636363636322 0.90750000000000008 
0.85636363636363566 0.98999999999999999 
0.81181818181818111 0.995 
0.82295454545454483 0.99249999999999994 
0.83409090909090844 0.98999999999999999 
0.76727272727272666 1 
0.77840909090909038 0.99750000000000005 
0.41090909090909206 0 
0.789545454545454 0.995 
0.80068181818181761 0.99249999999999994 
0.74499999999999944 1 
0.75613636363636305 0.99750000000000005 
0.8563636363636361 0.66000000000000036 
0.81181818181818166 0.49500000000000061 
0.76727272727272755 0.33000000000000074 
0.72272727272727277 0.16500000000000098 
0.45545454545454656 0 
0.85636363636363622 0.82500000000000018 
0.83409090909090855 0.90750000000000008 
0.81181818181818122 0.98999999999999999 
0.76727272727272666 0.995 
0.77840909090909038 0.99249999999999994 
0.789545454545454 0.98999999999999999 
0.72272727272727211 1 
0.73386363636363572 0.99750000000000005 
0.50000000000000111 0 
0.74499999999999944 0.995 
0.75613636363636316 0.99249999999999994 
0.70045454545454489 1 
0.7115909090909085 0.99750000000000005 
0.81181818181818144 0.66000000000000014 
0.76727272727272722 0.49500000000000066 
0.722727272727273 0.33000000000000074 
0.67818181818181866 0.16500000000000095 
0.54454545454545544 0 
0.81181818181818155 0.82500000000000018 
0.789545454545454 0.90750000000000008 
0.76727272727272677 0.98999999999999999 
0.72272727272727222 0.995 
0.73386363636363583 0.99249999999999994 
0.74499999999999955 0.98999999999999999 
0.67818181818181766 1 
0.68931818181818127 0.99750000000000005 
0.58909090909090978 0 
0.700454545454545 0.995 
0.71159090909090861 0.99249999999999994 
0.65590909090909044 1 
0.66704545454545405 0.99750000000000005 
0.76727272727272711 0.66000000000000025 
0.72272727272727277 0.49500000000000066 
0.67818181818181855 0.33000000000000068 
0.63363636363636433 0.16500000000000098 
0.63363636363636444 0 
0.76727272727272677 0.82500000000000018 
0.74499999999999944 0.90750000000000008 
0.72272727272727222 0.98999999999999999 
0.67818181818181766 0.995 
0.68931818181818127 0.99249999999999994 
0.67818181818181889 0 
0.700454545454545 0.98999999999999999 
0.63363636363636322 1 
0.64477272727272683 0.99750000000000005 
0.65590909090909044 0.995 
0.66704545454545405 0.99249999999999994 
0.61136363636363589 1 
0.62249999999999961 0.99750000000000005 
0.72272727272727255 0.66000000000000036 
0.72272727272727322 0 
0.67818181818181833 0.49500000000000061 
0.63363636363636411 0.33000000000000068 
0.58909090909090955 0.16500000000000092 
0.72272727272727211 0.82500000000000018 
0.700454545454545 0.90750000000000008 
0.76727272727272766 0 
0.81181818181818222 0 
0.85636363636363666 0 
0.90090909090909099 0 
0.94545454545454555 0 
0.98999999999999999 0 
1 0 
0.67818181818181766 0.98999999999999999 
0.63363636363636322 0.995 
0.64477272727272683 0.99249999999999994 
0.65590909090909044 0.98999999999999999 
0.58909090909090867 1 
0.60022727272727239 0.99750000000000005 
0.611363636363636 0.995 
0.62249999999999961 0.99249999999999994 
0.56681818181818133 1 
0.57795454545454505 0.99750000000000005 
0.67818181818181811 0.66000000000000048 
0.63363636363636389 0.49500000000000066 
0.98999999999999999 0.16500000000000095 
1 0.16500000000000009 
0.58909090909090955 0.33000000000000085 
0.54454545454545544 0.16500000000000092 
0.67818181818181789 0.82500000000000018 
0.65590909090909055 0.90750000000000008 
0.63363636363636322 0.98999999999999999 
0.58909090909090867 0.995 
0.60022727272727239 0.99249999999999994 
0.611363636363636 0.98999999999999999 
0.54454545454545411 1 
0.55568181818181772 0.99750000000000005 
0.98999999999999999 0.33000000000000079 
1 0.33000000000000007 
0.56681818181818144 0.995 
0.57795454545454517 0.99249999999999994 
0.52227272727272689 1 
0.5334090909090905 0.99750000000000005 
0.63363636363636366 0.66000000000000025 
0.58909090909090944 0.49500000000000066 
0.54454545454545533 0.33000000000000074 
0.50000000000000078 0.16500000000000092 
0.98999999999999999 0.49500000000000066 
1 0.49500000000000005 
0.63363636363636333 0.82500000000000018 
0.61136363636363622 0.9075000000000002 
0.58909090909090878 0.98999999999999999 
0.54454545454545422 0.995 
0.55568181818181783 0.99249999999999994 
0.56681818181818144 0.98999999999999999 
0.98999999999999999 0.66000000000000036 
1 0.66000000000000003 
0.49999999999999967 1 
0.51113636363636328 0.99750000000000005 
0.52227272727272689 0.995 
0.5334090909090905 0.99249999999999994 
0.98999999999999999 0.82500000000000018 
1 0.82500000000000007 
0.98999999999999988 0.9900000000000001 
0.98999999999999977 1 
0.99999999999999989 0.9900000000000001 
0.47772727272727245 1 
0.99999999999999989 1 
0.48886363636363606 0.99750000000000005 
0.58909090909090933 0.66000000000000036 
0.544545454545455 0.49500000000000055 
0.50000000000000067 0.33000000000000074 
0.45545454545454628 0.16500000000000098 
0.58909090909090922 0.82500000000000029 
0.56681818181818167 0.9075000000000002 
0.54454545454545422 0.98999999999999999 
0.49999999999999967 0.995 
0.51113636363636328 0.99249999999999994 
0.522272727272727 0.98999999999999999 
0.45545454545454517 1 
0.46659090909090883 0.99750000000000005 
0.47772727272727245 0.995 
0.48886363636363606 0.99249999999999994 
0.43318181818181789 1 
0.44431818181818156 0.99750000000000005 
0.54454545454545455 0.66000000000000014 
0.50000000000000056 0.49500000000000055 
0.45545454545454622 0.33000000000000074 
0.41090909090909178 0.16500000000000098 
0.54454545454545467 0.82500000000000029 
0.52227272727272711 0.9075000000000002 
0.49999999999999972 0.98999999999999999 
0.45545454545454522 0.995 
0.46659090909090883 0.99249999999999994 
0.4777272727272725 0.98999999999999999 
0.41090909090909067 1 
0.42204545454545428 0.99750000000000005 
0.43318181818181795 0.995 
0.44431818181818161 0.99249999999999994 
0.38863636363636345 1 
0.39977272727272706 0.99750000000000005 
0.5 0.66000000000000036 
0.45545454545454589 0.49500000000000066 
0.41090909090909156 0.33000000000000074 
0.36636363636363739 0.16500000000000095 
0.49999999999999994 0.82500000000000029 
0.47772727272727256 0.90750000000000008 
0.45545454545454522 0.98999999999999999 
0.41090909090909067 0.995 
0.42204545454545433 0.99249999999999994 
0.43318181818181795 0.98999999999999999 
0.36636363636363617 1 
0.37749999999999984 0.99750000000000005 
0.38863636363636345 0.995 
0.39977272727272706 0.99249999999999994 
0.34409090909090895 1 
0.35522727272727261 0.99750000000000005 
0.45545454545454578 0.66000000000000036 
0.41090909090909139 0.49500000000000061 
0.36636363636363706 0.33000000000000068 
0.32181818181818284 0.16500000000000092 
0.45545454545454539 0.82500000000000018 
0.43318181818181811 0.90750000000000008 
0.41090909090909072 0.98999999999999999 
0.36636363636363622 0.995 
0.37749999999999984 0.99249999999999994 
0.3886363636363635 0.98999999999999999 
0.32181818181818173 1 
0.33295454545454539 0.99750000000000005 
0.344090909090909 0.995 
0.35522727272727261 0.99249999999999994 
0.29954545454545445 1 
0.31068181818181806 0.99750000000000005 
0.41090909090909106 0.66000000000000036 
0.36636363636363689 0.49500000000000061 
0.32181818181818272 0.33000000000000074 
0.27727272727272828 0.16500000000000098 
0.41090909090909106 0.82500000000000018 
0.38863636363636356 0.90750000000000008 
0.36636363636363622 0.98999999999999999 
0.32181818181818173 0.995 
0.33295454545454539 0.99249999999999994 
0.34409090909090895 0.98999999999999999 
0.27727272727272717 1 
0.28840909090909084 0.99750000000000005 
0.29954545454545445 0.995 
0.31068181818181806 0.99249999999999994 
0.26613636363636356 0.99750000000000005 
0.36636363636363667 0.66000000000000036 
0.32181818181818245 0.49500000000000066 
0.27727272727272811 0.33000000000000085 
0.23272727272727378 0.1650000000000009 
0.25499999999999995 1 
0.36636363636363639 0.82500000000000018 
0.34409090909090911 0.90750000000000008 
0.32181818181818173 0.98999999999999999 
0.27727272727272723 0.995 
0.28840909090909084 0.99249999999999994 
0.2995454545454545 0.98999999999999999 
0.24386363636363631 0.99750000000000005 
0.25499999999999995 0.995 
0.26613636363636362 0.99249999999999994 
0.32181818181818223 0.66000000000000025 
0.27727272727272789 0.49500000000000066 
0.23272727272727359 0.33000000000000074 
0.18818181818181928 0.16500000000000092 
0.22159090909090906 0.99750000000000005 
0.23272727272727267 1 
0.32181818181818206 0.82500000000000018 
0.29954545454545461 0.9075000000000002 
0.27727272727272723 0.98999999999999999 
0.23272727272727267 0.995 
0.24386363636363634 0.99249999999999994 
0.25499999999999995 0.98999999999999999 
0.21045454545454542 0.995 
0.22159090909090906 0.99249999999999994 
0.27727272727272773 0.66000000000000036 
0.23272727272727334 0.49500000000000066 
0.188181818181819 0.33000000000000074 
0.14363636363636478 0.16500000000000092 
0.19931818181818178 0.99750000000000005 
0.21045454545454539 1 
0.2772727272727275 0.82500000000000029 
0.25500000000000006 0.9075000000000002 
0.2327272727272727 0.98999999999999999 
0.18818181818181817 0.995 
0.19931818181818178 0.99249999999999994 
0.21045454545454542 0.98999999999999999 
0.17704545454545453 0.99249999999999994 
0.23272727272727314 0.66000000000000036 
0.18818181818181889 0.49500000000000066 
0.14363636363636456 0.33000000000000074 
0.099090909090910256 0.16500000000000092 
0.16590909090909089 0.995 
0.17704545454545451 0.99750000000000005 
0.18818181818181814 1 
0.23272727272727292 0.82500000000000029 
0.21045454545454556 0.9075000000000002 
0.18818181818181817 0.98999999999999999 
0.15477272727272728 0.99249999999999994 
0.16590909090909092 0.98999999999999999 
0.18818181818181859 0.66000000000000036 
0.14363636363636434 0.49500000000000066 
0.099090909090909993 0.33000000000000074 
0.054545454545455757 0.16500000000000098 
0.14363636363636362 0.995 
0.15477272727272726 0.99750000000000005 
0.16590909090909092 1 
0.13250000000000001 0.99249999999999994 
0.18818181818181839 0.82500000000000029 
0.16590909090909103 0.9075000000000002 
0.14363636363636365 0.98999999999999999 
0.14363636363636403 0.66000000000000036 
0.099090909090909812 0.49500000000000061 
0.054545454545455507 0.33000000000000085 
0.12136363636363635 0.995 
0.13249999999999998 0.99750000000000005 
0.14363636363636362 1 
0.11022727272727273 0.99249999999999994 
0.12136363636363637 0.98999999999999999 
0.1436363636363639 0.82500000000000029 
0.12136363636363648 0.90750000000000008 
0.09909090909090959 0.66000000000000036 
0.054545454545455271 0.49500000000000066 
0.099090909090909091 0.99499999999999988 
0.11022727272727273 0.99750000000000005 
0.12136363636363637 1 
0.099090909090909104 0.98999999999999988 
0.099090909090909327 0.82500000000000018 
0.054545454545455042 0.66000000000000036 
0.087954545454545452 0.99249999999999994 
0.076818181818181813 0.995 
0.087954545454545452 0.99750000000000005 
0.099090909090909091 1 
0.076818181818181827 0.98999999999999999 
0.076818181818181952 0.90750000000000008 
0.054545454545454793 0.82500000000000029 
0.065681818181818188 0.99250000000000005 
0.065681818181818175 0.99750000000000005 
0.076818181818181813 1 
0.054545454545454557 0.9900000000000001 
0.032272727272727279 0.9075000000000002 
0.05454545454545455 0.99500000000000011 
0.05454545454545455 1 
0.043409090909090918 0.99250000000000005 
0.032272727272727279 0.98999999999999999 
0.043409090909090911 0.99750000000000005 
0.032272727272727279 0.995 
0.032272727272727279 1 
0.021136363636363641 0.99249999999999994 
0.021136363636363644 0.99750000000000005 
0.0050000000000000044 1 
0.0075000000000000067 0.99750000000000005 
0.010000000000000009 0.995 
0.0025000000000000018 0.99750000000000005 
0.0050000000000000036 0.995 
0 0.995 
0.0075000000000000049 0.99249999999999994 
0.0025000000000000018 0.99249999999999994 
0.0050000000000000044 0.98999999999999999 
0.0050000000000000027 0.90749999999999997

==> Figures/Lid_driven_cavity/mesh_for_Lid_cavity/Coord_Connectivity/Coord_T3_8.txt <==
0 0.98999999999999999 
0 0.86624999999999996 
0 0.74249999999999994 
0 0.61875000000000002 
0 0.495 
0 0.37124999999999997 
0 0.2475 
0 0.12375 
0 0 
0.99499999999999988 0.92812500000000009 
0 1 
0.010000000000000005 0.98999999999999999 
0.01 0.86625000000000008 
0.01 0.74250000000000016 
0.01 0.61875000000000024 
0.01 0.49500000000000022 
0.01 0.3712500000000003 
0.01 0.24750000000000044 
0.01 0.12375000000000055 
0.01 0 
0.010000000000000009 1 
0.99999999999999978 0.99500000000000011 
0.99749999999999983 0.99250000000000016 
0.99499999999999977 0.99000000000000021 
0.99749999999999983 0.99750000000000005 
0.99499999999999988 0.99500000000000011 
0.99499999999999988 1 
0.94545454545454544 0.12375000000000055 
0.99249999999999994 0.99250000000000016 
0.99249999999999983 0.99750000000000005 
0.054545454545455986 0 
0.94545454545454544 0.24750000000000036 
0.90090909090909099 0.12375000000000055 
0.96772727272727221 1 
0.97886363636363605 0.99750000000000005 
0.98999999999999977 0.99500000000000011 
0.94545454545454544 0.37125000000000036 
0.90090909090909088 0.24750000000000047 
0.85636363636363666 0.12375000000000055 
0.94545454545454466 1 
0.95659090909090838 0.99750000000000005 
0.099090909090910492 0 
0.96772727272727221 0.995 
0.97886363636363605 0.99250000000000005 
0.92318181818181744 1 
0.93431818181818105 0.99750000000000005 
0.94545454545454533 0.49500000000000016 
0.90090909090909066 0.37125000000000019 
0.85636363636363644 0.24750000000000047 
0.81181818181818177 0.12375000000000055 
0.94545454545454466 0.995 
0.95659090909090849 0.99249999999999994 
0.14363636363636501 0 
0.96772727272727233 0.98999999999999999 
0.90090909090909022 1 
0.91204545454545383 0.99750000000000005 
0.92318181818181744 0.995 
0.93431818181818116 0.99249999999999994 
0.87863636363636288 1 
0.8897727272727266 0.99750000000000005 
0.94545454545454533 0.61875000000000002 
0.90090909090909077 0.49500000000000005 
0.85636363636363666 0.3712500000000003 
0.1881818181818195 0 
0.81181818181818177 0.2475000000000005 
0.76727272727272766 0.12375000000000055 
0.96772727272727255 0.92812499999999998 
0.94545454545454477 0.98999999999999999 
0.90090909090909022 0.995 
0.91204545454545394 0.99249999999999994 
0.92318181818181755 0.98999999999999999 
0.85636363636363566 1 
0.86749999999999927 0.99750000000000005 
0.87863636363636299 0.995 
0.232727272727274 0 
0.88977272727272672 0.99249999999999994 
0.83409090909090833 1 
0.84522727272727205 0.99750000000000005 
0.94545454545454521 0.74250000000000016 
0.90090909090909044 0.61875000000000036 
0.85636363636363622 0.49500000000000022 
0.81181818181818155 0.37125000000000025 
0.76727272727272733 0.24750000000000044 
0.72272727272727311 0.12375000000000054 
0.9454545454545451 0.86624999999999985 
0.2772727272727285 0 
0.92318181818181755 0.92812499999999987 
0.90090909090909033 0.98999999999999999 
0.85636363636363566 0.995 
0.86749999999999927 0.99249999999999994 
0.87863636363636288 0.98999999999999999 
0.81181818181818111 1 
0.82295454545454472 0.99750000000000005 
0.83409090909090833 0.995 
0.84522727272727205 0.99249999999999994 
0.78954545454545388 1 
0.32181818181818306 0 
0.80068181818181761 0.99750000000000005 
0.90090909090909066 0.74250000000000016 
0.85636363636363599 0.61875000000000013 
0.81181818181818166 0.49500000000000016 
0.76727272727272744 0.37125000000000025 
0.72272727272727288 0.24750000000000041 
0.67818181818181877 0.12375000000000055 
0.90090909090909033 0.86624999999999974 
0.8786363636363631 0.92812499999999987 
0.85636363636363566 0.98999999999999999 
0.36636363636363756 0 
0.81181818181818111 0.995 
0.82295454545454483 0.99249999999999994 
0.83409090909090844 0.98999999999999999 
0.76727272727272666 1 
0.77840909090909038 0.99750000000000005 
0.789545454545454 0.995 
0.80068181818181761 0.99249999999999994 
0.74499999999999944 1 
0.75613636363636305 0.99750000000000005 
0.85636363636363622 0.74249999999999994 
0.41090909090909206 0 
0.81181818181818144 0.61875000000000002 
0.76727272727272722 0.49500000000000022 
0.72272727272727266 0.37125000000000014 
0.67818181818181855 0.24750000000000041 
0.63363636363636433 0.12375000000000053 
0.85636363636363588 0.86624999999999985 
0.83409090909090844 0.92812499999999998 
0.81181818181818122 0.98999999999999999 
0.76727272727272666 0.995 
0.77840909090909038 0.99249999999999994 
0.45545454545454656 0 
0.789545454545454 0.98999999999999999 
0.72272727272727211 1 
0.73386363636363572 0.99750000000000005 
0.74499999999999944 0.995 
0.75613636363636316 0.99249999999999994 
0.70045454545454489 1 
0.7115909090909085 0.99750000000000005 
0.81181818181818144 0.74250000000000016 
0.76727272727272711 0.61875000000000036 
0.72272727272727277 0.49500000000000022 
0.50000000000000111 0 
0.67818181818181844 0.37125000000000019 
0.63363636363636444 0.24750000000000044 
0.58909090909090966 0.12375000000000053 
0.81181818181818122 0.86624999999999996 
0.78954545454545411 0.92812499999999987 
0.76727272727272677 0.98999999999999999 
0.72272727272727222 0.995 
0.73386363636363583 0.99249999999999994 
0.74499999999999955 0.98999999999999999 
0.67818181818181766 1 
0.54454545454545544 0 
0.68931818181818127 0.99750000000000005 
0.700454545454545 0.995 
0.71159090909090861 0.99249999999999994 
0.65590909090909044 1 
0.66704545454545405 0.99750000000000005 
0.767272727272727 0.74250000000000016 
0.72272727272727244 0.61875000000000013 
0.67818181818181833 0.49500000000000011 
0.63363636363636422 0.37125000000000025 
0.58909090909090966 0.24750000000000044 
0.58909090909090978 0 
0.54454545454545522 0.12375000000000053 
0.767272727272727 0.86624999999999985 
0.74499999999999944 0.92812500000000009 
0.72272727272727222 0.98999999999999999 
0.67818181818181766 0.995 
0.68931818181818127 0.99249999999999994 
0.63363636363636444 0 
0.700454545454545 0.98999999999999999 
0.63363636363636322 1 
0.64477272727272683 0.99750000000000005 
0.65590909090909044 0.995 
0.66704545454545405 0.99249999999999994 
0.61136363636363589 1 
0.67818181818181889 0 
0.72272727272727322 0 
0.76727272727272766 0 
0.81181818181818222 0 
0.85636363636363666 0 
0.90090909090909099 0 
0.94545454545454555 0 
0.98999999999999999 0 
1 0 
0.62249999999999961 0.99750000000000005 
0.72272727272727233 0.74249999999999994 
0.67818181818181822 0.61875000000000036 
0.63363636363636389 0.49500000000000022 
0.58909090909090944 0.37125000000000025 
0.544545454545455 0.24750000000000041 
0.50000000000000078 0.12375000000000055 
0.72272727272727222 0.86625000000000008 
0.700454545454545 0.92812499999999987 
0.67818181818181766 0.98999999999999999 
0.63363636363636322 0.995 
0.64477272727272683 0.99249999999999994 
0.65590909090909044 0.98999999999999999 
0.58909090909090867 1 
0.60022727272727239 0.99750000000000005 
0.611363636363636 0.995 
0.98999999999999999 0.12375000000000055 
1 0.12375000000000068 
0.62249999999999961 0.99249999999999994 
0.56681818181818133 1 
0.57795454545454505 0.99750000000000005 
0.67818181818181789 0.74250000000000005 
0.63363636363636355 0.61875000000000036 
0.58909090909090944 0.49500000000000022 
0.54454545454545522 0.37125000000000025 
0.50000000000000078 0.24750000000000044 
0.45545454545454628 0.12375000000000055 
0.67818181818181777 0.86624999999999985 
0.65590909090909055 0.92812499999999987 
0.63363636363636322 0.98999999999999999 
0.58909090909090867 0.995 
0.60022727272727239 0.99249999999999994 
0.98999999999999999 0.24750000000000044 
1 0.24750000000000058 
0.611363636363636 0.98999999999999999 
0.54454545454545411 1 
0.55568181818181772 0.99750000000000005 
0.56681818181818144 0.995 
0.57795454545454517 0.99249999999999994 
0.52227272727272689 1 
0.5334090909090905 0.99750000000000005 
0.63363636363636378 0.74249999999999994 
0.58909090909090944 0.61875000000000013 
0.544545454545455 0.49500000000000022 
0.50000000000000056 0.37125000000000025 
0.45545454545454622 0.24750000000000044 
0.98999999999999999 0.3712500000000003 
1 0.37125000000000047 
0.410909090909092 0.12375000000000058 
0.63363636363636344 0.86624999999999974 
0.61136363636363622 0.92812499999999998 
0.58909090909090878 0.98999999999999999 
0.54454545454545422 0.995 
0.55568181818181783 0.99249999999999994 
0.56681818181818144 0.98999999999999999 
0.49999999999999967 1 
0.51113636363636328 0.99750000000000005 
0.52227272727272689 0.995 
0.98999999999999999 0.49500000000000022 
1 0.49500000000000038 
0.5334090909090905 0.99249999999999994 
0.47772727272727245 1 
0.48886363636363606 0.99750000000000005 
0.58909090909090922 0.74250000000000016 
0.54454545454545489 0.61875000000000013 
0.50000000000000056 0.49500000000000022 
0.45545454545454622 0.37125000000000025 
0.41090909090909172 0.24750000000000044 
0.98999999999999999 0.61875000000000024 
1 0.61875000000000024 
0.36636363636363728 0.12375000000000054 
0.58909090909090922 0.86624999999999996 
0.56681818181818167 0.92812499999999987 
0.54454545454545422 0.98999999999999999 
0.49999999999999967 0.995 
0.51113636363636328 0.99249999999999994 
0.98999999999999999 0.74250000000000016 
1 0.74250000000000027 
0.522272727272727 0.98999999999999999 
0.45545454545454517 1 
0.46659090909090883 0.99750000000000005 
0.47772727272727245 0.995 
0.98999999999999999 0.86625000000000008 
1 0.86625000000000019 
0.98999999999999988 0.9900000000000001 
0.98999999999999977 1 
0.99999999999999989 0.9900000000000001 
0.48886363636363606 0.99249999999999994 
0.99999999999999989 1 
0.43318181818181789 1 
0.44431818181818156 0.99750000000000005 
0.54454545454545455 0.74250000000000016 
0.50000000000000011 0.61875000000000036 
0.455454545454546 0.49500000000000022 
0.41090909090909161 0.3712500000000003 
0.36636363636363722 0.24750000000000044 
0.32181818181818295 0.12375000000000053 
0.54454545454545455 0.86624999999999985 
0.52227272727272711 0.92812499999999998 
0.49999999999999972 0.98999999999999999 
0.45545454545454522 0.995 
0.46659090909090883 0.99249999999999994 
0.4777272727272725 0.98999999999999999 
0.41090909090909067 1 
0.42204545454545428 0.99750000000000005 
0.43318181818181795 0.995 
0.44431818181818161 0.99249999999999994 
0.38863636363636345 1 
0.39977272727272706 0.99750000000000005 
0.49999999999999989 0.74250000000000016 
0.45545454545454567 0.61875000000000013 
0.41090909090909139 0.49500000000000022 
0.36636363636363711 0.37125000000000025 
0.32181818181818278 0.24750000000000044 
0.27727272727272823 0.12375000000000058 
0.5 0.86624999999999996 
0.47772727272727256 0.92812500000000009 
0.45545454545454522 0.98999999999999999 
0.41090909090909067 0.995 
0.42204545454545433 0.99249999999999994 
0.43318181818181795 0.98999999999999999 
0.36636363636363617 1 
0.37749999999999984 0.99750000000000005 
0.38863636363636345 0.995 
0.39977272727272706 0.99249999999999994 
0.34409090909090895 1 
0.35522727272727261 0.99750000000000005 
0.45545454545454572 0.74250000000000005 
0.41090909090909117 0.61875000000000036 
0.36636363636363689 0.49500000000000016 
0.32181818181818261 0.37125000000000025 
0.27727272727272817 0.24750000000000044 
0.23272727272727381 0.12375000000000057 
0.45545454545454539 0.86625000000000019 
0.433181818181818 0.92812499999999987 
0.41090909090909072 0.98999999999999999 
0.36636363636363622 0.995 
0.37749999999999984 0.99249999999999994 
0.3886363636363635 0.98999999999999999 
0.32181818181818173 1 
0.33295454545454539 0.99750000000000005 
0.344090909090909 0.995 
0.35522727272727261 0.99249999999999994 
0.29954545454545445 1 
0.31068181818181806 0.99750000000000005 
0.41090909090909106 0.74250000000000016 
0.36636363636363672 0.61875000000000024 
0.32181818181818245 0.49500000000000016 
0.27727272727272806 0.3712500000000003 
0.23272727272727359 0.24750000000000047 
0.18818181818181934 0.12375000000000055 
0.41090909090909084 0.86624999999999974 
0.38863636363636356 0.92812499999999998 
0.36636363636363622 0.98999999999999999 
0.32181818181818173 0.995 
0.33295454545454539 0.99249999999999994 
0.34409090909090895 0.98999999999999999 
0.27727272727272717 1 
0.28840909090909084 0.99750000000000005 
0.29954545454545445 0.995 
0.31068181818181806 0.99249999999999994 
0.26613636363636356 0.99750000000000005 
0.36636363636363656 0.74250000000000005 
0.32181818181818228 0.61875000000000024 
0.27727272727272789 0.49500000000000022 
0.23272727272727348 0.3712500000000003 
0.18818181818181912 0.2475000000000005 
0.14363636363636478 0.1237500000000006 
0.25499999999999995 1 
0.36636363636363639 0.86624999999999996 
0.344090909090909 0.92812499999999998 
0.32181818181818173 0.98999999999999999 
0.27727272727272723 0.995 
0.28840909090909084 0.99249999999999994 
0.2995454545454545 0.98999999999999999 
0.24386363636363631 0.99750000000000005 
0.25499999999999995 0.995 
0.26613636363636362 0.99249999999999994 
0.321818181818182 0.74250000000000005 
0.27727272727272789 0.61875000000000024 
0.23272727272727328 0.49500000000000022 
0.18818181818181903 0.3712500000000003 
0.14363636363636464 0.24750000000000044 
0.099090909090910298 0.12375000000000055 
0.22159090909090906 0.99750000000000005 
0.23272727272727267 1 
0.32181818181818184 0.86624999999999996 
0.29954545454545461 0.92812500000000009 
0.27727272727272723 0.98999999999999999 
0.23272727272727267 0.995 
0.24386363636363634 0.99249999999999994 
0.25499999999999995 0.98999999999999999 
0.21045454545454542 0.995 
0.22159090909090906 0.99249999999999994 
0.27727272727272761 0.74250000000000005 
0.23272727272727323 0.61875000000000024 
0.18818181818181884 0.49500000000000022 
0.14363636363636445 0.37125000000000025 
0.099090909090910145 0.24750000000000041 
0.054545454545455813 0.1237500000000006 
0.19931818181818178 0.99750000000000005 
0.21045454545454539 1 
0.2772727272727275 0.86625000000000008 
0.25500000000000012 0.92812499999999998 
0.2327272727272727 0.98999999999999999 
0.18818181818181817 0.995 
0.19931818181818178 0.99249999999999994 
0.21045454545454542 0.98999999999999999 
0.17704545454545453 0.99249999999999994 
0.23272727272727306 0.74250000000000016 
0.1881818181818187 0.61875000000000024 
0.14363636363636428 0.49500000000000022 
0.099090909090909993 0.37125000000000025 
0.054545454545455639 0.2475000000000005 
0.16590909090909089 0.995 
0.17704545454545451 0.99750000000000005 
0.18818181818181814 1 
0.23272727272727295 0.86624999999999996 
0.21045454545454551 0.92812499999999987 
0.18818181818181817 0.98999999999999999 
0.15477272727272728 0.99249999999999994 
0.16590909090909092 0.98999999999999999 
0.18818181818181848 0.74250000000000005 
0.14363636363636409 0.61875000000000024 
0.099090909090909798 0.49500000000000022 
0.054545454545455459 0.3712500000000003 
0.14363636363636362 0.995 
0.15477272727272726 0.99750000000000005 
0.16590909090909092 1 
0.13250000000000001 0.99249999999999994 
0.18818181818181831 0.86624999999999985 
0.16590909090909098 0.92812499999999998 
0.14363636363636365 0.98999999999999999 
0.14363636363636398 0.74250000000000016 
0.099090909090909646 0.61875000000000013 
0.054545454545455258 0.49500000000000022 
0.12136363636363635 0.995 
0.13249999999999998 0.99750000000000005 
0.14363636363636362 1 
0.11022727272727273 0.99249999999999994 
0.12136363636363637 0.98999999999999999 
0.14363636363636378 0.86624999999999996 
0.12136363636363647 0.92812499999999987 
0.099090909090909451 0.74250000000000005 
0.054545454545455105 0.61875000000000047 
0.099090909090909091 0.99499999999999988 
0.11022727272727273 0.99750000000000005 
0.12136363636363637 1 
0.099090909090909104 0.98999999999999988 
0.099090909090909285 0.86624999999999985 
0.054545454545454918 0.74250000000000016 
0.087954545454545452 0.99249999999999994 
0.076818181818181813 0.995 
0.087954545454545452 0.99750000000000005 
0.099090909090909091 1 
0.076818181818181827 0.98999999999999999 
0.076818181818181924 0.92812500000000009 
0.054545454545454758 0.86625000000000019 
0.065681818181818188 0.99250000000000005 
0.065681818181818175 0.99750000000000005 
0.076818181818181813 1 
0.054545454545454557 0.9900000000000001 
0.032272727272727279 0.92812500000000009 
0.05454545454545455 0.99500000000000011 
0.05454545454545455 1 
0.043409090909090918 0.99250000000000005 
0.032272727272727279 0.98999999999999999 
0.043409090909090911 0.99750000000000005 
0.032272727272727279 0.995 
0.032272727272727279 1 
0.021136363636363641 0.99249999999999994 
0.021136363636363644 0.99750000000000005 
0.0050000000000000044 1 
0.0075000000000000067 0.99750000000000005 
0.010000000000000009 0.995 
0.0025000000000000018 0.99750000000000005 
0.0050000000000000036 0.995 
0 0.995 
0.0075000000000000049 0.99249999999999994 
0.0025000000000000018 0.99249999999999994 
0.0050000000000000044 0.98999999999999999 
0.0050000000000000027 0.92812499999999998 
